Advanced Machine Learning Techniques for Self-Interference Cancellation in Full-Duplex Radios

In-band full-duplex systems allow for more efficient use of temporal and spectral resources by transmitting and receiving information at the same time and on the same frequency. However, this creates a strong self-interference signal at the receiver, making the use of self-interference cancellation critical. Recently, neural networks have been used to perform digital self-interference with lower computational complexity compared to a traditional polynomial model. In this paper, we examine the use of advanced neural networks, such as recurrent and complex-valued neural networks, and we perform an in-depth network architecture exploration. Our neural network architecture exploration reveals that complex-valued neural networks can significantly reduce both the number of floating-point operations and parameters compared to a polynomial model, whereas the real-valued networks only reduce the number of floating-point operations. For example, at a digital self-interference cancellation of 44.51 dB, a complex-valued neural network requires 33.7 % fewer floating-point operations and 26.9 % fewer parameters compared to the polynomial model.

==> fig/ffnn_deep.dat <==
1 3.48039965 2.4742064992051698 4.4865928007948295
2 5.72436755 5.298129251780744 6.150605848219256
3 5.9883364 5.481115084162288 6.495557715837712
4 6.18072065 5.8200424109735405 6.541398889026459
5 6.2127935999999995 5.886995394020224 6.538591805979775
6 6.2248161 5.922688632730654 6.526943567269346
7 6.351396899999999 6.0136725347100635 6.689121265289935
8 6.423959250000001 6.200858861680779 6.647059638319223
9 6.3056663 5.9518187786311065 6.659513821368894
10 6.365958850000001 5.986819647091323 6.745098052908679
11 6.37657195 6.013623357304908 6.739520542695091
12 6.49343485 6.271738761959801 6.715130938040199
13 6.290570249999999 5.920449914742009 6.660690585257989
14 6.370118850000001 6.018813441428018 6.721424258571983
15 6.590394049999999 6.267586955090752 6.913201144909245
16 6.483411149999999 6.1595006676260455 6.807321632373953
17 6.5274857 6.230599993862588 6.824371406137412
18 6.45204715 6.135141796949239 6.768952503050762
19 6.3536554 6.006540722960783 6.700770077039217
20 6.606430549999999 6.316884870225378 6.89597622977462
21 6.68650255 6.338097533310591 7.03490756668941
22 6.55096525 6.222099572013854 6.879830927986146
23 6.555019 6.2345260246807275 6.875511975319272
24 6.642300349999999 6.343922980435671 6.940677719564327
25 6.523353999999999 6.2747792883350755 6.771928711664923
26 6.517656100000001 6.248729803151794 6.786582396848208
27 6.574941050000001 6.244826249173762 6.9050558508262405
28 6.5771408000000005 6.277291972354702 6.876989627645299
29 6.63042825 6.2963536244076215 6.964502875592378
30 6.5771377 6.327543838414003 6.826731561585997
31 6.551684250000001 6.240384216722638 6.862984283277364
32 6.64688975 6.371475617897837 6.922303882102162
33 6.6019448 6.312433559744012 6.891456040255988
34 6.572827849999999 6.254256386090678 6.891399313909319
35 6.6502381 6.394356694491921 6.906119505508079
36 6.6674893 6.415366805300478 6.919611794699521
37 6.67957205 6.40246430654766 6.95667979345234
38 6.5403230500000005 6.178861731123074 6.901784368876927
39 6.64704525 6.370789556316254 6.923300943683746
40 6.736056350000001 6.437865581610154 7.034247118389848
41 6.68790125 6.302896211217275 7.072906288782725
42 6.587881449999999 6.21281443962299 6.962948460377008
43 6.787067049999999 6.551931742176296 7.022202357823702
44 6.794936300000001 6.532664573946638 7.057208026053363
45 6.568295650000001 6.214357884138788 6.922233415861215
46 6.671459150000001 6.4357103317823325 6.90720796821767
47 6.664266350000001 6.4009900990130815 6.9275426009869205
48 6.72201295 6.477316707737787 6.966709192262213
49 6.70779965 6.368266819649197 7.0473324803508035
50 6.754228599999999 6.474413736275357 7.034043463724641


==> fig/results_adam/pgf_dat_complexity/flop_complex_ffnn_nl_complexity_mult_algo_default_deep.dat <==
402 40.5136454358379
600 43.8483890079618
830 44.51230210015721
1092 44.571181708692706
1386 45.1345304643458
1712 45.263380783954496
2070 45.1079225217231
2460 45.26528451515121
2882 45.008004003006704


==> fig/results_adam/pgf_dat_complexity/flop_complex_ffnn_nl_complexity_mult_algo_default_shallow.dat <==
330 39.6159665936985
444 40.6851789069879
558 43.4119481386345
672 43.7351998140773
786 44.427924883034
900 44.698542227971494
1014 45.1412321266491
1128 45.2223544242607
1242 45.3368709745049


==> fig/results_adam/pgf_dat_complexity/flop_complex_ffnn_nl_complexity_mult_algo_reduced_cmult_deep.dat <==
500 40.51364543583792
746 43.84838900796181
1032 44.51230210015722
1358 44.57118170869271
1724 45.13453046434578
2130 45.263380783954545
2576 45.10792252172315
3062 45.26528451515119
3588 45.00800400300666


==> fig/results_adam/pgf_dat_complexity/flop_complex_ffnn_nl_complexity_mult_algo_reduced_cmult_shallow.dat <==
412 39.61596659369852
554 40.685178906987936
696 43.41194813863453
838 43.735199814077255
980 44.42792488303401
1122 44.698542227971465
1264 45.141232126649115
1406 45.22235442426072
1548 45.33687097450486


==> fig/results_adam/pgf_dat_complexity/flop_ffnn_nl_complexity_mult_algo_default_deep.dat <==
236 38.4595193446496
402 41.569755089691895
600 43.947728483202
830 44.3464841805472
1092 44.614211982419796
1386 44.7436579513002
1712 44.795630952630795
2070 44.863084010895605
2882 44.966546505140705


==> fig/results_adam/pgf_dat_complexity/flop_ffnn_nl_complexity_mult_algo_default_shallow.dat <==
216 38.8235806339489
330 39.9874755620194
444 42.86019499436829
558 43.6518933527644
672 44.0015550231866
786 44.164498611129105
900 44.253089851333506
1014 44.319229293697006
1128 44.480005366739796
1242 44.499854330710896
1242 44.499854330710896


==> fig/results_adam/pgf_dat_complexity/flop_ffnn_nl_complexity_mult_algo_reduced_cmult_deep.dat <==
262 38.4595193446496
428 41.569755089691895
626 43.94772848320203
856 44.34648418054717
1118 44.614211982419825
1412 44.743657951300214
1738 44.79563095263075
2096 44.863084010895605
2908 44.96654650514071


==> fig/results_adam/pgf_dat_complexity/flop_ffnn_nl_complexity_mult_algo_reduced_cmult_shallow.dat <==
242 38.823580633948886
356 39.987475562019355
470 42.86019499436825
584 43.65189335276437
698 44.00155502318663
812 44.16449861112911
926 44.25308985133346
1040 44.31922929369704
1154 44.48000536673978
1268 44.49985433071091
1268 44.49985433071091


==> fig/results_adam/pgf_dat_complexity/flop_rnn_simple_nl_complexity_mult_algo_default_deep.dat <==
164 38.9352113433045
306 40.2075497429001
528 43.3456366630677
830 44.29974281748779
1212 44.2648430434021
1674 44.0337411621284
2216 44.4189339043877
2838 44.4856237112109
3540 44.0843847565969
4322 44.394982075779296


==> fig/results_adam/pgf_dat_complexity/flop_rnn_simple_nl_complexity_mult_algo_default_shallow.dat <==
128 38.1568973409032
170 38.7853690054069
228 39.6157511458313
302 40.3675180678869
392 42.36260990198139
498 43.948153761410396
620 44.11167222280189
758 44.100391573238895
912 44.032519158876106
1082 44.567053526710396


==> fig/results_adam/pgf_dat_complexity/flop_rnn_simple_nl_complexity_mult_algo_reduced_cmult_deep.dat <==
164 38.9352113433045
306 40.2075497429001
528 43.3456366630677
830 44.29974281748779
1212 44.2648430434021
1674 44.0337411621284
2216 44.4189339043877
2838 44.4856237112109
3540 44.0843847565969
4322 44.394982075779296


==> fig/results_adam/pgf_dat_complexity/flop_rnn_simple_nl_complexity_mult_algo_reduced_cmult_shallow.dat <==
128 38.1568973409032
170 38.7853690054069
228 39.6157511458313
302 40.3675180678869
392 42.36260990198139
498 43.948153761410396
620 44.11167222280189
758 44.100391573238895
912 44.032519158876106
1082 44.567053526710396


==> fig/results_adam/pgf_dat_complexity/mem_complex_ffnn_nl_complexity_mult_algo_reduced_cmult_deep.dat <==
112 40.51364543583792
166 43.84838900796181
228 44.51230210015722
298 44.57118170869271
376 45.13453046434578
462 45.263380783954545
556 45.10792252172315
658 45.26528451515119
768 45.00800400300666


==> fig/results_adam/pgf_dat_complexity/mem_complex_ffnn_nl_complexity_mult_algo_reduced_cmult_shallow.dat <==
88 39.61596659369852
118 40.685178906987936
148 43.41194813863453
178 43.735199814077255
208 44.42792488303401
238 44.698542227971465
268 45.141232126649115
298 45.22235442426072
328 45.33687097450486


==> fig/results_adam/pgf_dat_complexity/mem_ffnn_nl_complexity_mult_algo_reduced_cmult_deep.dat <==
98 38.4595193446496
184 41.569755089691895
286 43.94772848320203
404 44.34648418054717
538 44.614211982419825
688 44.743657951300214
854 44.79563095263075
1036 44.863084010895605
1448 44.96654650514071


==> fig/results_adam/pgf_dat_complexity/mem_ffnn_nl_complexity_mult_algo_reduced_cmult_shallow.dat <==
86 38.823580633948886
144 39.987475562019355
202 42.86019499436825
260 43.65189335276437
318 44.00155502318663
376 44.16449861112911
434 44.25308985133346
492 44.31922929369704
550 44.48000536673978
608 44.49985433071091
608 44.49985433071091


==> fig/results_adam/pgf_dat_complexity/mem_rnn_simple_nl_complexity_mult_algo_reduced_cmult_deep.dat <==
62 38.9352113433045
136 40.2075497429001
250 43.3456366630677
404 44.29974281748779
598 44.2648430434021
832 44.0337411621284
1106 44.4189339043877
1420 44.4856237112109
1774 44.0843847565969
2168 44.394982075779296


==> fig/results_adam/pgf_dat_complexity/mem_rnn_simple_nl_complexity_mult_algo_reduced_cmult_shallow.dat <==
42 38.1568973409032
64 38.7853690054069
94 39.6157511458313
132 40.3675180678869
178 42.36260990198139
232 43.948153761410396
294 44.11167222280189
364 44.100391573238895
442 44.032519158876106
528 44.567053526710396


==> fig/results_adam/pgf_dat_train/complex_ffnn_all_struct_10_test_cancellation_n_epochs_50_train_size_1_0_batch_size_22_lr_0_004884508028205187.dat <==
1 26.425447350000002 25.22208956749555 27.628805132504453
2 31.828192649999995 30.881007295273356 32.77537800472663
3 33.1465075 32.179831615654656 34.11318338434534
4 32.52819425 31.39800222991324 33.65838627008676
5 31.83766760000001 30.170201530157705 33.505133669842316
6 32.16874945 30.194162460314754 34.14333643968525
7 32.590335499999995 30.748241234338586 34.432429765661404
8 33.11293615000001 31.4179485884988 34.807923711501225
9 33.908350100000014 32.1502294530214 35.666470746978625
10 34.704953 32.73588454985095 36.674021450149056
11 35.05688685 33.131577763937784 36.98219593606221
12 35.59013405 33.793128904844444 37.38713919515556
13 35.9144901 33.73650322991701 38.09247697008299
14 36.4282861 34.24113876902918 38.615433430970825
15 36.4412676 34.31234597816386 38.570189221836145
16 36.199621549999996 34.48935678022447 37.909886319775524
17 36.7010349 34.51420941670283 38.88786038329717
18 36.8083871 34.952161615069976 38.66461258493002
19 37.02553695000001 35.258056196492454 38.793017703507566
20 37.05475055000001 35.536522101277896 38.57297899872212
21 36.77720655 35.40507335890442 38.14933974109559
22 36.4388161 35.131189132441015 37.74644306755898
23 36.329478550000005 34.60711662322211 38.0518404767779
24 36.9681889 35.49796086100245 38.438416938997555
25 36.9334651 35.35317866112232 38.51375153887768
26 36.87418095 35.40828978102127 38.34007211897874
27 36.845707399999995 35.265067470018366 38.426347329981624
28 36.8443939 35.229933917327806 38.458853882672194
29 36.89415345000001 35.44347633672937 38.344830563270655
30 36.91628455 35.57628069310042 38.25628840689958
31 36.87761895 35.08292667352652 38.672311226473475
32 37.0971521 35.533497144955284 38.66080705504472
33 36.90026995 35.3210345119691 38.4795053880309
34 37.07227820000001 35.37535382864949 38.769202571350526
35 36.88001695 35.6707400600796 38.089293839920394
36 36.608546849999996 35.00238368129754 38.214710018702455
37 36.8979135 35.1962726560558 38.599554343944206
38 36.932557300000006 35.35639972428519 38.50871487571482
39 36.671570149999994 35.01427468768483 38.328865612315155
40 36.8216456 35.47461142836754 38.168679771632455
41 36.91730890000001 35.48650456124911 38.348113238750905
42 37.055450050000005 35.514804127629894 38.596095972370115
43 36.95904619999999 35.574635701213246 38.34345669878673
44 36.58977504999999 35.196661602247715 37.98288849775227
45 36.91408315 35.27858415264787 38.54958214735213
46 36.769087750000004 35.252675838924524 38.285499661075484
47 37.03360895 35.42271491880908 38.644502981190925
48 36.970668 35.4381469629981 38.50318903700191
49 36.91560870000001 35.45199698545 38.37922041455001
50 37.130964799999994 35.734799508188544 38.52713009181144


==> fig/results_adam/pgf_dat_train/complex_ffnn_all_struct_7-7-7_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0023234741855871666.dat <==
1 15.361615499999996 13.251644693091723 17.471586306908268
2 21.4195068 19.22542542000099 23.61358817999901
3 25.018547899999998 22.929988617456264 27.107107182543732
4 27.511854100000004 25.620911935377197 29.40279626462281
5 29.38716045 27.655294382886886 31.119026517113113
6 30.881859000000002 29.28137564438605 32.48234235561395
7 32.06269289999999 30.699561568468617 33.42582423153136
8 33.012655300000006 31.822206187597796 34.20310441240222
9 33.54800575 32.70665753981662 34.389353960183385
10 34.007038449999996 33.18063840940341 34.833438490596585
11 34.07932915 32.97938676671121 35.17927153328879
12 34.1645591 33.17829034667695 35.150827853323044
13 34.32646965 33.21342239190036 35.43951690809964
14 34.347285000000014 33.07723218996088 35.617337810039146
15 34.21104325 32.95552451427019 35.46656198572982
16 34.140429899999994 32.82283286614856 35.45802693385143
17 34.1656 32.79464552081719 35.536554479182804
18 34.2896815 32.64525375147179 35.93410924852821
19 34.5946612 33.063588661321944 36.12573373867805
20 34.764527449999996 33.10881053418351 36.42024436581648
21 34.79441129999999 33.01564400299021 36.57317859700978
22 34.97915225 33.2851223994955 36.6731821005045
23 35.107193450000004 33.393444557338434 36.820942342661574
24 35.113234850000005 33.27778536778901 36.948684332211
25 35.215344449999996 33.3981718812639 37.032517018736094
26 35.215753250000006 33.346562034429006 37.084944465571006
27 35.15172964999999 33.32990633007607 36.973552969923915
28 35.378822299999996 33.648763578453845 37.108881021546146
29 35.44855160000001 33.67465146700426 37.22245173299576
30 35.561280450000005 33.77800942514505 37.34455147485496
31 35.49653355 33.69021096031591 37.302856139684096
32 35.4447248 33.59603902321541 37.293410576784595
33 35.4746042 33.58761003627782 37.36159836372218
34 35.60842659999999 33.70799598530211 37.50885721469786
35 35.75621205 33.84236120549368 37.67006289450632
36 35.8467087 33.82231674183604 37.87110065816396
37 36.04003379999999 33.98035470991012 38.09971289008986
38 36.1138438 34.07129321703737 38.156394382962624
39 36.14116395 34.063407942333974 38.218919957666024
40 36.33950060000001 34.20295790587603 38.47604329412398
41 36.3951394 34.067303123181084 38.72297567681891
42 36.282157749999996 34.01118202316748 38.553133476832514
43 36.28302435 33.92825898201368 38.637789717986315
44 36.3568377 33.9105022862559 38.8031731137441
45 36.166119699999996 33.918222199862925 38.41401720013707
46 36.18053505000001 33.94358236451506 38.41748773548496
47 36.2721794 33.752344837481985 38.79201396251801
48 36.34854995 33.916746543263024 38.780353356736974
49 36.429602800000005 33.93715373318671 38.9220518668133
50 36.4823764 34.140886471467816 38.82386632853218


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_10-10-10_test_cancellation_n_epochs_50_train_size_1_0_batch_size_60_lr_0_009062472075216842.dat <==
1 4.4215898000000005 3.323798571317397 5.519381028682604
2 6.238334799999999 5.869595028417437 6.607074571582561
3 6.55028995 6.277476722830664 6.823103177169336
4 6.678992200000001 6.417459011136981 6.94052538886302
5 6.740252950000001 6.490883967076408 6.989621932923595
6 6.778138350000002 6.55788963039004 6.998387069609963
7 6.742203649999999 6.495239506165054 6.989167793834944
8 6.748432249999999 6.46979727242452 7.027067227575477
9 6.760565699999999 6.493050757974306 7.028080642025692
10 6.7631799 6.51948042042179 7.006879379578209
11 6.713310249999999 6.51072707428941 6.915893425710588
12 6.763308750000002 6.552486027977001 6.974131472023003
13 6.757669750000001 6.537834149529359 6.977505350470643
14 6.80065175 6.575214779981133 7.026088720018867
15 6.782656899999999 6.527212653187725 7.038101146812274
16 6.8184968 6.557018603027748 7.079974996972252
17 6.791609600000001 6.500834008888849 7.082385191111153
18 6.883444249999999 6.615821409028628 7.15106709097137
19 6.826639299999999 6.5625791890102665 7.090699410989732
20 6.908475449999997 6.6967522921380205 7.120198607861974
21 6.862184900000001 6.609607422618921 7.114762377381081
22 6.861901949999999 6.646456275595876 7.077347624404123
23 6.8579419 6.629029546583917 7.086854253416083
24 6.8676659 6.686779611165578 7.048552188834423
25 6.848378200000001 6.613548089437152 7.08320831056285
26 6.884108900000001 6.606344355478225 7.1618734445217775
27 6.9823355 6.724694237129997 7.239976762870002
28 7.010349550000001 6.765990007351985 7.2547090926480164
29 6.9818167 6.747497957359532 7.216135442640469
30 7.05743035 6.8079298064089535 7.306930893591046
31 6.924713349999999 6.581936203374488 7.267490496625511
32 6.989733299999999 6.68794043791375 7.291526162086249
33 7.0522455 6.822973766620043 7.281517233379956
34 7.042598749999999 6.7870628232754235 7.298134676724574
35 6.998632099999999 6.69142564002741 7.305838559972588
36 7.0145667000000005 6.694899929910725 7.334233470089276
37 6.9843756 6.678586118864464 7.290165081135536
38 7.121032250000001 6.885078575804434 7.356985924195567
39 7.090406200000002 6.829711654129629 7.351100745870375
40 7.08256345 6.8226411827189 7.3424857172811
41 7.0345678 6.734808815940038 7.334326784059961
42 7.134660100000002 6.872352704035287 7.396967495964717
43 7.109700050000001 6.845736162826494 7.373663937173507
44 7.1237917500000005 6.910311404418522 7.337272095581479
45 7.1047750999999995 6.769376028738182 7.440174171261817
46 7.1385859 6.849485726858076 7.427686073141923
47 7.120335150000001 6.917635659899933 7.323034640100069
48 7.1676337499999985 6.937155009671335 7.398112490328662
49 7.150170149999999 6.8403776014996724 7.459962698500326
50 7.1480206 6.79945594086867 7.496585259131329


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_10_test_cancellation_n_epochs_50_train_size_1_0_batch_size_62_lr_0_004695941888755131.dat <==
1 0.43547175000000005 0.16219646657358494 0.7087470334264152
2 1.8544560999999997 0.7861968047633097 2.9227153952366898
3 4.13493915 2.8976698763193967 5.372208423680604
4 5.5016524 4.411372250204297 6.591932549795703
5 6.218033649999999 5.5449137306767575 6.89115356932324
6 6.609667250000001 6.300935257531634 6.918399242468368
7 6.7972164500000005 6.589511616664454 7.004921283335547
8 6.917603799999999 6.749330390618837 7.085877209381161
9 6.996212299999999 6.837924772382028 7.15449982761797
10 7.046669549999999 6.891153969964597 7.202185130035401
11 7.083025749999999 6.930022351176681 7.2360291488233175
12 7.1255626 6.974653091919694 7.2764721080803065
13 7.159223249999999 7.014262894467228 7.304183605532771
14 7.190102550000001 7.053267434880206 7.326937665119796
15 7.215968150000002 7.079001104520341 7.352935195479663
16 7.237051249999999 7.099672585449467 7.3744299145505305
17 7.257692800000003 7.118669181170107 7.396716418829898
18 7.275949200000001 7.135585025840923 7.416313374159079
19 7.28814365 7.144286582178403 7.432000717821597
20 7.305205799999999 7.159302608364723 7.451108991635274
21 7.317110850000001 7.173859182500011 7.46036251749999
22 7.330273 7.185069549999664 7.475476450000336
23 7.3381862 7.193187752883626 7.483184647116374
24 7.3452639500000005 7.206936426470344 7.483591473529657
25 7.3519454500000005 7.2140168723695925 7.4898740276304085
26 7.3561361000000005 7.215531292531728 7.496740907468273
27 7.363006899999999 7.218163924776518 7.507849875223481
28 7.36875815 7.220047391918993 7.517468908081006
29 7.37620225 7.227515101446444 7.524889398553557
30 7.378011099999999 7.229810961536872 7.526211238463127
31 7.3821945499999995 7.233846183325312 7.530542916674687
32 7.385112000000001 7.237963590271591 7.532260409728411
33 7.389381349999999 7.242580314688161 7.536182385311837
34 7.39188005 7.2464420067370785 7.537318093262922
35 7.395951399999999 7.253243809805083 7.538658990194914
36 7.4028568 7.252324464049016 7.553389135950985
37 7.409431750000001 7.257448702358208 7.5614147976417945
38 7.412121350000001 7.258268619903888 7.565974080096114
39 7.416340699999999 7.264940617524427 7.567740782475571
40 7.42303 7.269341645661748 7.576718354338252
41 7.430309349999999 7.276151308637157 7.584467391362841
42 7.4317858999999995 7.278383425666989 7.58518837433301
43 7.4409858500000015 7.287068806899416 7.594902893100587
44 7.4511264499999985 7.299340827905719 7.602912072094278
45 7.4585442 7.309191303317144 7.607897096682857
46 7.465744899999999 7.3199364120399695 7.611553387960028
47 7.470349700000002 7.3241150209293036 7.6165843790707
48 7.471621399999999 7.326305542650431 7.6169372573495675
49 7.47582635 7.3294118231946745 7.622240876805326
50 7.476887450000001 7.334863270420088 7.618911629579915


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_2-2-2_test_cancellation_n_epochs_50_train_size_1_0_batch_size_40_lr_0_00697555353874144.dat <==
1 0.5218189000000001 0.06521186132123635 0.9784259386787638
2 1.3866476 0.3665731844133038 2.4067220155866966
3 1.7722380499999997 0.6019128601953678 2.9425632398046315
4 2.0064264999999994 0.7878294238830204 3.2250235761169783
5 2.1382335500000003 0.936564408813231 3.3399026911867695
6 2.2375757999999992 1.024613564972148 3.4505380350278507
7 2.2838482500000006 1.064184645386299 3.503511854613702
8 2.33249825 1.1046584092679168 3.560338090732083
9 2.3358404500000005 1.1026711082430998 3.5690097917569013
10 2.38346425 1.1523599152853958 3.614568584714604
11 2.4167353500000006 1.1947169052773656 3.6387537947226356
12 2.43310145 1.2117106697798252 3.6544922302201748
13 2.45704345 1.2465016879686575 3.6675852120313426
14 2.5049166 1.2616827026644906 3.7481504973355095
15 2.5154467 1.268960923802971 3.761932476197029
16 2.5130550499999997 1.2792123111457536 3.7468977888542456
17 2.527616450000001 1.2794275707556584 3.7758053292443434
18 2.5234557000000004 1.290186740236758 3.756724659763243
19 2.5682701 1.3020300785926486 3.834510121407351
20 2.6063927 1.3189521754079279 3.893833224592072
21 2.62838755 1.3377865900477581 3.9189885099522415
22 2.6095236499999994 1.3286393079931471 3.8904079920068515
23 2.6130688500000003 1.311646282819522 3.9144914171804785
24 2.6018120500000004 1.3160500854936041 3.887574014506397
25 2.6112678 1.3216504618172504 3.9008851381827494
26 2.6355967500000004 1.3244420590061088 3.946751440993892
27 2.5957232 1.3056711957024756 3.8857752042975244
28 2.6480455000000003 1.330270183350174 3.9658208166498268
29 2.6665756000000007 1.3404474703033866 3.992703729696615
30 2.6714664499999996 1.3362280773484165 4.0067048226515825
31 2.65102885 1.320599264944095 3.981458435055905
32 2.6920929499999997 1.328158021029432 4.056027878970568
33 2.6912115 1.3260330278358843 4.056389972164116
34 2.68976375 1.313793474967655 4.065734025032345
35 2.71163825 1.3053475006433146 4.117928999356685
36 2.7221683499999996 1.3088352996162878 4.135501400383712
37 2.69734455 1.2864076932242803 4.10828140677572
38 2.6925836999999992 1.292235842417352 4.092931557582647
39 2.71724355 1.2970593588813808 4.1374277411186196
40 2.67410575 1.2696726920352255 4.078538807964774
41 2.6589776 1.2528426869897513 4.065112513010249
42 2.7124158 1.2665387583429095 4.15829284165709
43 2.7135818 1.2528796223306233 4.1742839776693765
44 2.7083626999999995 1.2661302281769549 4.150595171823044
45 2.66220945 1.2190701935766128 4.105348706423388
46 2.6373960999999997 1.2218017556221374 4.052990444377862
47 2.65635015 1.2502293807817486 4.062470919218252
48 2.6998456 1.2616610406041484 4.138030159395852
49 2.6584066 1.2614387034621306 4.05537449653787
50 2.6536619999999997 1.2466706857171077 4.060653314282892


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_2_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0023234741855871666.dat <==
1 0.0934636 0.02855248500002483 0.15837471499997516
2 0.31241225 0.1292979160329741 0.49552658396702587
3 0.7337968000000001 0.3446735396099792 1.1229200603900211
4 1.1538004499999999 0.7323069661235021 1.5752939338764977
5 1.39960005 0.976083968043072 1.8231161319569282
6 1.5274760999999994 1.1201688130443275 1.9347833869556714
7 1.5930209000000004 1.1856681314138644 2.0003736685861364
8 1.63014915 1.2189151103803115 2.0413831896196886
9 1.6534426 1.2413403750828806 2.065544824917119
10 1.6671820999999998 1.2541367264854306 2.080227473514569
11 1.6786009499999999 1.26320447331929 2.0939974266807098
12 1.6880216000000001 1.2728682807722238 2.1031749192277767
13 1.6950142000000004 1.2843581014232714 2.105670298576729
14 1.69990795 1.2929881642786032 2.1068277357213967
15 1.70330965 1.3014254315451974 2.1051938684548026
16 1.7064283 1.308714790219266 2.1041418097807343
17 1.7102212 1.3166766062891222 2.103765793710878
18 1.7115815500000005 1.323026703777942 2.1001363962220587
19 1.7129459999999999 1.3293326019871046 2.096559398012895
20 1.7141244 1.334310760936393 2.093938039063607
21 1.7154289999999999 1.3386170020147978 2.092240997985202
22 1.7167226999999996 1.3421531657010792 2.09129223429892
23 1.7174961 1.3446436581787213 2.0903485418212786
24 1.7181456999999998 1.3469187539027236 2.089372646097276
25 1.7189287000000004 1.3481908038938564 2.0896665961061442
26 1.7202074500000002 1.3498344436451262 2.090580456354874
27 1.7214485999999998 1.3505434548239859 2.092353745176014
28 1.7230282 1.3520863842967012 2.0939700157032988
29 1.7248162000000005 1.3541900543510998 2.095442345648901
30 1.7274496499999998 1.3560897932572071 2.0988095067427928
31 1.7317738000000003 1.3589237856945693 2.104623814305431
32 1.7354628999999995 1.3606042506740301 2.1103215493259686
33 1.7409699 1.362270936391978 2.1196688636080223
34 1.746563 1.3639359858997147 2.1291900141002853
35 1.7509289499999998 1.3633564722222977 2.138501427777702
36 1.7535183 1.3621284193464374 2.144908180653563
37 1.7556816000000002 1.3619702279740704 2.1493929720259297
38 1.7566102000000001 1.3609314565234771 2.152288943476523
39 1.7571178499999998 1.3606576600500788 2.1535780399499207
40 1.7573225000000001 1.3605256764521672 2.154119323547833
41 1.7563495500000001 1.3601089529498651 2.152590147050135
42 1.75605175 1.3598571333055178 2.1522463666944818
43 1.7555506 1.360229592447353 2.150871607552647
44 1.7563610500000002 1.3615630218471895 2.151159078152811
45 1.7556992 1.3609746663254891 2.150423733674511
46 1.7559256 1.3613772959228694 2.150473904077131
47 1.75599505 1.361449668392703 2.150540431607297
48 1.7556683499999999 1.3609463671668576 2.150390332833142
49 1.75549915 1.3605801363044987 2.150418163695501
50 1.75598315 1.36106218157299 2.15090411842701


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_3-3-3_test_cancellation_n_epochs_50_train_size_1_0_batch_size_38_lr_0_004859727512044656.dat <==
1 1.0497135499999999 0.466929021978324 1.6324980780216758
2 2.9614571499999993 2.045356132841942 3.877558167158057
3 4.071878499999999 3.0419132034317355 5.101843796568262
4 4.5862584 3.5989314282967353 5.573585371703265
5 4.962578049999999 4.168973540997406 5.756182559002593
6 5.155675950000001 4.421357684919629 5.889994215080373
7 5.277666299999999 4.5289837007013976 6.0263488992986005
8 5.405478400000001 4.718077375380499 6.092879424619502
9 5.492942899999997 4.826095084392276 6.159790715607719
10 5.555591000000001 4.883189551686346 6.227992448313655
11 5.62802435 5.025720472581443 6.230328227418556
12 5.6645875 5.094141345550914 6.235033654449086
13 5.690101599999999 5.1305576899943235 6.249645510005675
14 5.69807465 5.1354240770713595 6.26072522292864
15 5.7093836 5.129923270492846 6.288843929507154
16 5.71271095 5.1281681178201435 6.297253782179856
17 5.73644525 5.160476517528534 6.312413982471466
18 5.742921600000001 5.158012209431821 6.327830990568181
19 5.7749141 5.222331786336425 6.327496413663575
20 5.7800506 5.2358294181612735 6.324271781838727
21 5.789365649999999 5.260209157813115 6.3185221421868825
22 5.82751155 5.341818218104196 6.313204881895803
23 5.8692425 5.4819206625033905 6.25656433749661
24 5.88847625 5.508543809534215 6.268408690465785
25 5.9135901 5.556529687561307 6.270650512438694
26 5.934157299999999 5.5857157406591105 6.2825988593408875
27 5.950555199999999 5.605131602735481 6.295978797264517
28 5.9534448000000015 5.602287040650361 6.304602559349642
29 5.96739035 5.632322372146061 6.302458327853938
30 5.97182615 5.62485147580399 6.3188008241960105
31 5.970842900000002 5.625546174695822 6.3161396253041815
32 5.96754585 5.617472134364239 6.31761956563576
33 5.9694809 5.614959881210013 6.324001918789986
34 5.974496950000001 5.616593112989069 6.332400787010933
35 5.970685700000001 5.607831862342729 6.3335395376572725
36 5.9561852 5.6040077119303335 6.308362688069667
37 5.957935299999999 5.578608856185163 6.337261743814835
38 5.950641850000001 5.577712113645648 6.323571586354355
39 5.9588716999999995 5.583779516608223 6.333963883391776
40 5.945705499999999 5.58991606652909 6.301494933470908
41 5.9649269 5.606802918272456 6.323050881727544
42 5.953663699999999 5.599444563317761 6.307882836682237
43 5.935188199999999 5.566319172793648 6.30405722720635
44 5.9474177 5.582462306293714 6.312373093706285
45 5.967111149999999 5.607263259632239 6.326959040367759
46 5.954856950000001 5.592044347862551 6.317669552137451
47 5.96750025 5.592179165948774 6.342821334051226
48 5.970429 5.609571366905036 6.331286633094964
49 5.975951299999999 5.612201858657596 6.339700741342402
50 5.988405499999999 5.6326005005916855 6.344210499408312


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_3_test_cancellation_n_epochs_50_train_size_1_0_batch_size_61_lr_0_04265061976391254.dat <==
1 2.05598365 1.124581097434984 2.987386202565016
2 2.4685922000000002 1.4733008413510564 3.463883558648944
3 2.6179836499999998 1.5353594613388895 3.70060783866111
4 2.6495881999999993 1.584744967116886 3.7144314328831127
5 2.6687028500000003 1.5953852583552777 3.7420204416447227
6 2.68663395 1.6290207257588567 3.7442471742411434
7 2.68658795 1.6256797579521451 3.7474961420478543
8 2.7053909499999995 1.6434537688927329 3.7673281311072664
9 2.7124365 1.6585399369268252 3.7663330630731746
10 2.70289675 1.648460908421866 3.757332591578134
11 2.7184089499999997 1.6610048516186158 3.7758130483813837
12 2.72819055 1.6750692508202485 3.781311849179751
13 2.72757705 1.6754088621202543 3.7797452378797454
14 2.7340752500000005 1.680716714263622 3.787433785736379
15 2.73537785 1.6901673530459043 3.7805883469540955
16 2.7383344999999997 1.707509972255025 3.7691590277449745
17 2.74054945 1.7103570907666639 3.7707418092333365
18 2.7481768499999997 1.7329935679022657 3.7633601320977337
19 2.76501445 1.7387947880180987 3.791234111981901
20 2.7688359499999993 1.747199236640232 3.7904726633597665
21 2.7726759 1.7567205429324315 3.788631257067568
22 2.76846075 1.7571866903190017 3.779734809680998
23 2.7811633999999996 1.761642027116753 3.8006847728832462
24 2.779906 1.7665694782061785 3.7932425217938217
25 2.7835848999999993 1.7691387080666419 3.798031091933357
26 2.7755660500000006 1.7615894906235783 3.789542609376423
27 2.7734644999999998 1.761836225616741 3.7850927743832585
28 2.7776471 1.7565956528960893 3.7986985471039105
29 2.7834525 1.7658250533079656 3.8010799466920346
30 2.784961 1.7649159174081568 3.8050060825918433
31 2.78540215 1.7708785783505643 3.7999257216494353
32 2.7899266 1.7747948508011877 3.805058349198812
33 2.7925252500000006 1.7753565653158487 3.8096939346841525
34 2.7971252499999997 1.779328628103519 3.8149218718964804
35 2.7987543 1.7834167281302746 3.8140918718697256
36 2.7966285999999996 1.7783684766044894 3.8148887233955096
37 2.7956285999999997 1.7804900618941213 3.810767138105878
38 2.79819615 1.7766890240333097 3.81970327596669
39 2.7976792 1.7790170725932921 3.8163413274067084
40 2.80078725 1.780182570765583 3.8213919292344167
41 2.80375995 1.7829614374958684 3.8245584625041316
42 2.7980397 1.7729795741783436 3.8230998258216564
43 2.7975863499999996 1.769307535062617 3.8258651649373823
44 2.8132492499999997 1.7864461526848974 3.840052347315102
45 2.81169645 1.7855823217516615 3.8378105782483383
46 2.8177444000000005 1.788312223943054 3.847176576056947
47 2.8140343 1.7793545359188083 3.848714064081191
48 2.8081268999999995 1.7722708223724704 3.8439829776275287
49 2.8214755499999997 1.783872060785672 3.8590790392143273
50 2.8251953 1.7910864382246015 3.8593041617753983


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_4-4-4_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_003887654113612277.dat <==
1 1.1487102999999999 0.5139353631173202 1.7834852368826795
2 3.96786015 2.67709936731735 5.25862093268265
3 5.155603599999999 4.130739562990485 6.180467637009514
4 5.72845825 5.214831300322331 6.242085199677669
5 5.963043050000001 5.621678241771989 6.304407858228013
6 6.124765349999999 5.848066077526203 6.401464622473794
7 6.2117618 5.954586790821308 6.468936809178691
8 6.286751549999999 6.034998980919269 6.538504119080729
9 6.338185399999999 6.069996391702045 6.6063744082979525
10 6.35746015 6.060716036101463 6.654204263898536
11 6.393875649999998 6.110549289127898 6.677202010872098
12 6.41803135 6.1454870902161485 6.690575609783851
13 6.43780225 6.1444944056339015 6.731110094366098
14 6.4451431 6.156476811643895 6.733809388356105
15 6.4528546 6.170285993933013 6.735423206066987
16 6.451016300000001 6.163723038759313 6.738309561240689
17 6.471664800000001 6.183390521074253 6.759939078925749
18 6.4795426 6.191526990840982 6.767558209159018
19 6.486893450000001 6.194772222509516 6.779014677490486
20 6.495700050000001 6.216382190898497 6.775017909101504
21 6.51380645 6.234284247183931 6.793328652816069
22 6.5233886 6.2304781985236435 6.816299001476356
23 6.532997800000001 6.246833969123596 6.8191616308764065
24 6.535010650000001 6.2445651073633 6.825456192636702
25 6.550555349999999 6.267198112743515 6.833912587256483
26 6.54312405 6.2452547705339105 6.84099332946609
27 6.561068399999999 6.276451520368028 6.8456852796319705
28 6.5622781 6.274871830681132 6.849684369318869
29 6.57476235 6.283099227268436 6.866425472731565
30 6.578848699999999 6.288343091752224 6.869354308247774
31 6.5840656 6.296709518787265 6.871421681212735
32 6.5825385 6.2843367951270235 6.880740204872977
33 6.58807 6.302041552510594 6.8740984474894065
34 6.596837999999998 6.320437553846958 6.873238446153039
35 6.5970134 6.300801775116471 6.893225024883528
36 6.601317400000001 6.317362859539138 6.885271940460864
37 6.598801100000001 6.312819662431074 6.884782537568928
38 6.611547799999999 6.327752220523574 6.895343379476425
39 6.607368799999999 6.309123731392721 6.9056138686072766
40 6.609525549999999 6.315070586457444 6.903980513542554
41 6.611211600000002 6.325219107582036 6.897204092417967
42 6.6173906 6.324533829827719 6.910247370172281
43 6.624997949999999 6.344488460963447 6.905507439036551
44 6.6345005 6.360424591023399 6.9085764089766
45 6.644966999999999 6.385359792578865 6.904574207421134
46 6.638789950000001 6.381888329303386 6.895691570696616
47 6.640204599999999 6.380734727861555 6.899674472138442
48 6.64505235 6.391391336874949 6.898713363125052
49 6.641334500000001 6.397433576560688 6.8852354234393145
50 6.652318750000001 6.4068435063724865 6.897793993627515


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_4_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0023234741855871666.dat <==
1 0.13871245 0.06847798532383477 0.20894691467616522
2 0.48781585000000005 0.12025207043034836 0.8553796295696517
3 1.1319913499999998 0.38315918388029624 1.8808235161197033
4 1.9232557999999993 0.9885362622286098 2.857975337771389
5 2.8835678000000007 1.7390308949281896 4.0281047050718115
6 3.6032507000000003 2.3647643462049697 4.841737053795031
7 4.180994100000001 3.050859384015535 5.311128815984468
8 4.5812718 3.5955184516353795 5.56702514836462
9 4.808061899999999 3.8655429398471064 5.750580860152892
10 4.9510591 4.062907458688738 5.839210741311263
11 5.056392550000001 4.228013233448973 5.884771866551029
12 5.13742115 4.382274123021857 5.892568176978142
13 5.220865600000001 4.559713910089781 5.8820172899102205
14 5.274647100000001 4.658052471064839 5.891241728935163
15 5.3058587 4.709575147363244 5.9021422526367555
16 5.329355300000001 4.7469433766973355 5.911767223302667
17 5.34678405 4.77509637371281 5.918471726287191
18 5.362547 4.7993721301797105 5.92572186982029
19 5.37740535 4.821199729496371 5.933610970503629
20 5.3914339 4.842567956656919 5.940299843343081
21 5.40393725 4.860963182622848 5.946911317377152
22 5.414875400000001 4.877058921879871 5.95269187812013
23 5.42513535 4.891334968836379 5.958935731163621
24 5.43386205 4.903022171468397 5.964701928531603
25 5.4444566000000005 4.914584966646563 5.974328233353438
26 5.4533428 4.92407267825614 5.9826129217438595
27 5.4623607 4.932783025315058 5.991938374684941
28 5.47092515 4.94090755897162 6.00094274102838
29 5.476411799999999 4.945585632381767 6.007237967618232
30 5.4818391 4.950336909749677 6.013341290250323
31 5.48673155 4.954813976788654 6.018649123211346
32 5.4938852 4.959314489332964 6.028455910667036
33 5.497307149999999 4.963779258042486 6.030835041957513
34 5.500503050000001 4.967711219496147 6.033294880503854
35 5.502871899999999 4.971271480287702 6.034472319712296
36 5.506798300000001 4.974271616095607 6.039324983904394
37 5.51085035 4.977509003493912 6.044191696506088
38 5.51563095 4.983070041315418 6.048191858684582
39 5.519243149999999 4.986240328408756 6.052245971591243
40 5.52213705 4.99046723372382 6.053806866276181
41 5.52405315 4.993713522284206 6.054392777715795
42 5.52675645 4.998392045614213 6.055120854385787
43 5.52907905 5.001369186122274 6.0567889138777256
44 5.5316394 5.004352574291127 6.058926225708874
45 5.533508999999999 5.006949763857378 6.0600682361426195
46 5.535565500000001 5.008617180766368 6.062513819233633
47 5.537830399999999 5.011576349196074 6.064084450803924
48 5.5457877999999985 5.024404318249224 6.067171281750773
49 5.549843300000001 5.029296140938778 6.070390459061223
50 5.551964749999999 5.031634107193631 6.0722953928063665


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_5-5-5_test_cancellation_n_epochs_50_train_size_1_0_batch_size_60_lr_0_009062472075216842.dat <==
1 2.3885966000000005 1.3959150528704387 3.3812781471295623
2 5.451289999999999 4.654562120873255 6.248017879126744
3 5.9510742 5.673543851212773 6.228604548787227
4 6.09706275 5.812652964574133 6.381472535425867
5 6.1396099 5.879886129398251 6.399333670601749
6 6.207864599999999 5.962350688158246 6.453378511841752
7 6.251950300000001 6.019186083035687 6.484714516964314
8 6.30824725 6.068545836414916 6.547948663585084
9 6.358158049999998 6.108275743754943 6.608040356245054
10 6.3693138 6.063271911955634 6.675355688044365
11 6.40323165 6.0995237395213175 6.706939560478683
12 6.426103099999999 6.138978401172834 6.713227798827163
13 6.4258966 6.137862825680147 6.713930374319853
14 6.44024415 6.115163767719975 6.765324532280025
15 6.47201555 6.1597588172422455 6.784272282757755
16 6.486255900000001 6.1721958446916405 6.800315955308361
17 6.481479299999999 6.177800426710285 6.785158173289713
18 6.49720935 6.212956293452446 6.781462406547555
19 6.5200644 6.208365325809781 6.831763474190219
20 6.50643585 6.187920063390093 6.824951636609907
21 6.5225071 6.170080640888187 6.874933559111813
22 6.52270775 6.178457535964936 6.866957964035064
23 6.5515953499999995 6.199222327217995 6.903968372782004
24 6.552488800000001 6.19751770332992 6.9074598966700815
25 6.5533306 6.214262426828674 6.892398773171325
26 6.55747875 6.227328497607566 6.887629002392433
27 6.587031850000001 6.283222198734562 6.89084150126544
28 6.55868995 6.241126722851693 6.876253177148307
29 6.566804900000001 6.260997573157608 6.872612226842394
30 6.578557649999999 6.273385236829628 6.883730063170369
31 6.616201749999999 6.307647998899826 6.924755501100172
32 6.634498700000002 6.353446992001971 6.915550407998032
33 6.666703099999999 6.38953776766731 6.943868432332689
34 6.649467150000001 6.368013497014776 6.930920802985226
35 6.668168200000002 6.366081494968714 6.97025490503129
36 6.677692900000002 6.370543966617205 6.9848418333827995
37 6.68875265 6.37942461868724 6.998080681312759
38 6.6930683 6.372337565488931 7.013799034511069
39 6.68409475 6.346743981745817 7.021445518254183
40 6.665870799999999 6.319548402043037 7.01219319795696
41 6.712117649999999 6.387031742907692 7.0372035570923055
42 6.69165835 6.325250036128129 7.0580666638718705
43 6.696714500000001 6.375563172284467 7.017865827715534
44 6.6948723999999995 6.3490940587231925 7.0406507412768065
45 6.697343200000001 6.374259601659787 7.020426798340214
46 6.7140119999999985 6.387457712851445 7.040566287148552
47 6.677164199999998 6.338533757490527 7.015794642509469
48 6.711095500000001 6.405349376018927 7.016841623981074
49 6.668213750000001 6.346084825501304 6.990342674498699
50 6.7111982999999995 6.410931647287764 7.011464952712235


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_5_test_cancellation_n_epochs_50_train_size_1_0_batch_size_58_lr_0_018508564854071968.dat <==
1 3.74239825 2.5351357241131955 4.949660775886804
2 5.1596988999999995 4.754331443396377 5.565066356603622
3 5.345910749999999 4.960947459834706 5.730874040165292
4 5.425340650000001 5.02745423094787 5.823227069052131
5 5.479636949999999 5.087610126616767 5.871663773383231
6 5.5080541 5.119849038784165 5.896259161215835
7 5.543869099999999 5.160595885614374 5.927142314385625
8 5.5670229 5.173603208077887 5.960442591922114
9 5.5841337 5.181846747573613 5.9864206524263865
10 5.603526099999999 5.214557893468809 5.992494306531189
11 5.630361249999998 5.231253838451443 6.029468661548553
12 5.644289500000001 5.251704944784121 6.036874055215881
13 5.65364025 5.261357996898757 6.0459225031012425
14 5.659321699999999 5.273424776574701 6.0452186234252965
15 5.671226400000001 5.279996173984756 6.062456626015246
16 5.68073285 5.298329726784815 6.063135973215185
17 5.6873135999999995 5.311888232869007 6.062738967130992
18 5.7013124 5.329838588596774 6.072786211403226
19 5.7107648499999994 5.34914769465373 6.0723820053462685
20 5.734266600000001 5.400891657741978 6.067641542258023
21 5.740315600000001 5.4166375699081515 6.06399363009185
22 5.7508026 5.43621304344219 6.06539215655781
23 5.769307400000001 5.475707772444821 6.06290702755518
24 5.790801899999999 5.522639694922755 6.058964105077243
25 5.7993369 5.53537322256352 6.06330057743648
26 5.808211350000001 5.5519293858044545 6.064493314195548
27 5.8156835000000004 5.561406937157197 6.069960062842804
28 5.8243003 5.575489106243148 6.073111493756852
29 5.8292663 5.5797543457693255 6.078778254230674
30 5.8319280000000004 5.589779627590644 6.0740763724093565
31 5.836312600000001 5.593195860594958 6.079429339405045
32 5.83934425 5.594868940293094 6.083819559706906
33 5.8390082 5.59439710939522 6.083619290604781
34 5.83966905 5.599155429298495 6.080182670701506
35 5.843635049999999 5.604678029202435 6.0825920707975625
36 5.84153025 5.601285128856641 6.081775371143359
37 5.842937450000001 5.604573664864868 6.081301235135133
38 5.840118050000001 5.608445854647068 6.0717902453529335
39 5.842112749999999 5.609733471680293 6.074492028319705
40 5.843669499999999 5.611623436166005 6.075715563833993
41 5.84920045 5.619695587344004 6.078705312655996
42 5.84526335 5.608311162768847 6.082215537231153
43 5.842590599999999 5.595235381969653 6.089945818030346
44 5.851577949999999 5.608477327469025 6.094678572530974
45 5.8580116 5.614412622786137 6.101610577213863
46 5.86343815 5.624662271903767 6.102214028096234
47 5.867651749999999 5.625091875343272 6.110211624656727
48 5.868450200000001 5.623210763912205 6.113689636087797
49 5.867979199999999 5.621402027253088 6.11455637274691
50 5.875216350000001 5.632990288264012 6.117442411735991


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_6-6-6_test_cancellation_n_epochs_50_train_size_1_0_batch_size_35_lr_0_0023492513727859776.dat <==
1 0.6424277999999999 0.18111250161996573 1.103743098380034
2 2.9454069 1.6431317982539866 4.247682001746013
3 5.171135 4.34358027564094 5.99868972435906
4 6.10919885 5.765810247309364 6.452587452690636
5 6.436430200000001 6.200473552821414 6.672386847178588
6 6.6053167 6.4021374122568595 6.808495987743141
7 6.710972550000001 6.524618891869426 6.897326208130576
8 6.7763173 6.593316303156239 6.95931829684376
9 6.812555000000001 6.620899656699585 7.004210343300416
10 6.853649249999999 6.664657178500987 7.042641321499011
11 6.8762481499999994 6.684988411797921 7.067507888202078
12 6.906973750000001 6.7138451008420175 7.100102399157984
13 6.922705600000002 6.736405167561857 7.109006032438147
14 6.949596400000002 6.767547554485288 7.131645245514715
15 6.96243085 6.77127615728824 7.15358554271176
16 6.98266735 6.784656444546973 7.180678255453027
17 6.995161749999999 6.799770068903573 7.190553431096426
18 7.014511800000001 6.810884363103693 7.2181392368963095
19 7.02656875 6.814873923426256 7.238263576573744
20 7.046777199999999 6.8345325862510045 7.259021813748994
21 7.068970250000001 6.863295112091241 7.274645387908762
22 7.079431949999998 6.88512560478336 7.273738295216637
23 7.087230449999998 6.889993821925882 7.2844670780741145
24 7.109811949999999 6.918705669247253 7.300918230752745
25 7.124685000000001 6.933457085337157 7.315912914662846
26 7.13049485 6.937370062635645 7.323619637364355
27 7.144026999999999 6.945617012676528 7.342436987323469
28 7.1493111 6.969025545348525 7.329596654651476
29 7.1647244 6.96726390684823 7.3621848931517695
30 7.172771650000001 6.984071359946892 7.361471940053111
31 7.188220049999998 6.998874235542832 7.377565864457164
32 7.1883748999999995 7.003808225402471 7.372941574597528
33 7.207555049999999 7.0261381110332986 7.388971988966699
34 7.207792700000001 7.038734679517948 7.376850720482053
35 7.21043935 7.031750967628264 7.389127732371735
36 7.209724499999997 7.03476463705152 7.384684362948475
37 7.227556349999999 7.052239375624933 7.402873324375064
38 7.2241444999999995 7.054846582131971 7.3934424178680285
39 7.2361577000000015 7.069255609521452 7.403059790478551
40 7.240020750000001 7.057255459504821 7.422786040495181
41 7.261937399999999 7.082108653625455 7.441766146374543
42 7.262955199999999 7.084696095728267 7.44121430427173
43 7.254919750000001 7.081133191674601 7.428706308325401
44 7.27315155 7.094474390238469 7.45182870976153
45 7.266707800000001 7.083126501200096 7.450289098799906
46 7.275248499999999 7.094659625789404 7.455837374210594
47 7.271996200000001 7.094486911285128 7.449505488714874
48 7.274750299999999 7.087872305203902 7.461628294796096
49 7.28434475 7.109812155063731 7.458877344936268
50 7.274547000000001 7.099281697010219 7.449812302989783


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_6_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_003887654113612277.dat <==
1 0.32487655000000004 0.1504564370280509 0.4992966629719492
2 1.4456087500000003 0.7425463733715197 2.148671126628481
3 3.601632849999999 2.4703475977202625 4.732918102279736
4 5.025688150000001 3.990120222469784 6.061256077530217
5 5.6552094 4.838268583524143 6.472150216475858
6 5.96270545 5.2437914747338015 6.681619425266198
7 6.149969250000001 5.498839871171118 6.801098628828884
8 6.266270349999999 5.693209731317013 6.839330968682986
9 6.3622831500000006 5.859028618622063 6.865537681377938
10 6.412927200000001 5.934006326858665 6.891848073141338
11 6.4524104 5.990860352616468 6.913960447383531
12 6.4771588 6.031567593245131 6.922750006754868
13 6.4918177 6.057106014813933 6.926529385186067
14 6.505359399999999 6.075948494642391 6.934770305357606
15 6.514806050000002 6.093733426338064 6.935878673661939
16 6.519448 6.101229207851799 6.9376667921482005
17 6.52495095 6.113013243878981 6.9368886561210195
18 6.53044635 6.123253886724674 6.937638813275326
19 6.5358955 6.126333219298944 6.945457780701055
20 6.540223449999999 6.1325770443496515 6.947869855650347
21 6.5416376 6.135214502771951 6.9480606972280485
22 6.544449049999999 6.138195255876981 6.950702844123017
23 6.54556355 6.1397853546202485 6.951341745379751
24 6.5445274499999995 6.1383654808314825 6.9506894191685165
25 6.545554200000001 6.137734029639877 6.953374370360124
26 6.5440732000000015 6.135906640990129 6.952239759009874
27 6.54495455 6.1331504169083715 6.956758683091628
28 6.546511049999999 6.1337152550638745 6.959306844936124
29 6.546898449999999 6.133997925759296 6.959798974240702
30 6.547435349999999 6.134374922884876 6.9604957771151215
31 6.548804850000001 6.138219541560052 6.959390158439949
32 6.550120999999999 6.140549042979502 6.959692957020496
33 6.55013515 6.1418730591746 6.9583972408254
34 6.551201449999998 6.142328009016547 6.960074890983449
35 6.5512779 6.143434562658944 6.959121237341055
36 6.55354105 6.147782546974681 6.9592995530253186
37 6.55441215 6.1481611114949555 6.960663188505045
38 6.553947199999999 6.145443562797391 6.962450837202606
39 6.554794149999999 6.144470074678032 6.965118225321967
40 6.553941750000002 6.143918470829187 6.963965029170816
41 6.554445249999999 6.143566283049526 6.965324216950472
42 6.553787200000002 6.142675607190386 6.964898792809619
43 6.55386375 6.140410107478994 6.9673173925210055
44 6.55204305 6.134669694916512 6.969416405083488
45 6.552998499999998 6.134879767162483 6.971117232837514
46 6.552815400000002 6.134753603863187 6.970877196136817
47 6.555908249999999 6.137272792268708 6.97454370773129
48 6.560798 6.139072288003328 6.982523711996672
49 6.565765449999999 6.140641745924882 6.9908891540751155
50 6.56794135 6.138532637630854 6.997350062369145


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_7-7-7_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0023234741855871666.dat <==
1 0.6974709499999999 0.21203411191429433 1.1829077880857055
2 3.139407500000001 1.8488708989834122 4.42994410101659
3 5.432177149999999 4.873326491405391 5.991027808594608
4 6.192394800000001 5.872130111725817 6.512659488274184
5 6.447250649999999 6.160349568732034 6.734151731267964
6 6.5927835 6.32722940118104 6.85833759881896
7 6.700918550000002 6.466572036743355 6.935265063256648
8 6.78253735 6.563354580407526 7.001720119592474
9 6.834746549999998 6.629968729065583 7.039524370934414
10 6.8691952 6.676704979261231 7.061685420738769
11 6.905255950000002 6.716541664645799 7.093970235354204
12 6.9422556 6.7591143202530795 7.125396879746921
13 6.962831400000001 6.805959807736328 7.119702992263673
14 7.00523395 6.855594686662641 7.154873213337359
15 7.028025600000001 6.880146118234815 7.175905081765188
16 7.05411405 6.905937464653166 7.2022906353468334
17 7.087339 6.9371505667249975 7.237527433275003
18 7.097290650000001 6.941812109090564 7.252769190909437
19 7.1137839 6.951276422690215 7.276291377309784
20 7.14616695 6.995083900279167 7.297249999720832
21 7.161713599999999 7.001867996459144 7.321559203540853
22 7.170527599999998 7.016199308733491 7.324855891266505
23 7.1839122 7.02547955388576 7.34234484611424
24 7.196498899999999 7.035239641679461 7.357758158320537
25 7.200995449999999 7.034457843042449 7.367533056957549
26 7.208316950000001 7.026724176058009 7.389909723941994
27 7.22279305 7.041831695975315 7.403754404024685
28 7.2322288000000015 7.049223253293187 7.415234346706816
29 7.2398529499999995 7.051191588957396 7.428514311042603
30 7.25764335 7.073650652092101 7.4416360479079
31 7.26524365 7.07862822546728 7.451859074532721
32 7.269933050000001 7.094458451857 7.445407648143001
33 7.283027250000001 7.102593497185879 7.463461002814123
34 7.289436500000001 7.114502006027971 7.464370993972031
35 7.302810050000001 7.13689132007433 7.468728779925671
36 7.306304699999998 7.145711254420454 7.466898145579543
37 7.3063203 7.149060283201991 7.4635803167980095
38 7.33002695 7.172304239025177 7.487749660974822
39 7.324085599999999 7.1631486469828625 7.485022553017136
40 7.349570050000001 7.1970724298413655 7.502067670158637
41 7.350677000000002 7.201827923797964 7.49952607620204
42 7.359016049999998 7.199828193884818 7.518203906115179
43 7.3629307499999985 7.2091143461570155 7.5167471538429815
44 7.369592249999998 7.2060910277027705 7.533093472297226
45 7.36855585 7.196307151553168 7.540804548446832
46 7.376241949999999 7.213989785879616 7.538494114120382
47 7.384262249999999 7.21910634739132 7.549418152608678
48 7.394514600000001 7.219786229894743 7.569242970105258
49 7.404328500000001 7.231994788892598 7.576662211107404
50 7.403397300000002 7.237982492794268 7.568812107205735


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_7_test_cancellation_n_epochs_50_train_size_1_0_batch_size_60_lr_0_009062472075216842.dat <==
1 1.0123069 0.6141477334656981 1.410466066534302
2 4.1449812999999995 2.854827894900974 5.435134705099025
3 5.4639811 4.717017826821332 6.210944373178668
4 6.0582614 5.541026317243677 6.575496482756323
5 6.2933617 5.919561646249188 6.667161753750812
6 6.40800975 6.057994013369362 6.758025486630637
7 6.479672500000001 6.110539211290557 6.848805788709446
8 6.527713400000001 6.14986817914318 6.905558620856823
9 6.576475449999999 6.196415233814659 6.9565356661853395
10 6.5903084 6.213335135254156 6.967281664745843
11 6.607076999999999 6.231700836109829 6.9824531638901695
12 6.62058565 6.243913700639515 6.997257599360484
13 6.639185649999999 6.257085135380838 7.02128616461916
14 6.6508723000000005 6.2700886424113245 7.031655957588677
15 6.65733055 6.2653235284815745 7.049337571518426
16 6.67080255 6.2787981676128295 7.062806932387171
17 6.6787058 6.293090095969342 7.064321504030659
18 6.689739299999999 6.304180642325827 7.075297957674172
19 6.698612500000001 6.314366508445827 7.082858491554175
20 6.7074634999999985 6.324272396797888 7.0906546032021085
21 6.71230285 6.325170397801883 7.099435302198118
22 6.7209743 6.336692710897022 7.105255889102978
23 6.72768195 6.344247828400021 7.111116071599979
24 6.7329533 6.353630523065619 7.112276076934381
25 6.736496750000001 6.359528661773706 7.113464838226295
26 6.7381101999999995 6.3583765262142 7.117843873785799
27 6.7435169 6.366363531672883 7.1206702683271175
28 6.746821649999999 6.372350716179592 7.121292583820407
29 6.754371449999999 6.377408739266235 7.131334160733763
30 6.7610411 6.38359792869657 7.1384842713034296
31 6.768368650000001 6.390925873568755 7.145811426431247
32 6.773552900000001 6.394773967781497 7.152331832218505
33 6.78256815 6.4012895721809375 7.163846727819063
34 6.7870862 6.404950335752008 7.169222064247992
35 6.7966853999999985 6.415421491097202 7.177949308902795
36 6.799382850000001 6.415569472923292 7.183196227076709
37 6.8051833 6.422513369647209 7.1878532303527916
38 6.8105046 6.425921859832114 7.195087340167886
39 6.81483495 6.4262479151017065 7.203421984898293
40 6.817280899999998 6.429320602823741 7.205241197176256
41 6.818384649999999 6.432517278860863 7.204252021139134
42 6.8247029 6.438951422717035 7.210454377282965
43 6.825836699999999 6.442202872503505 7.209470527496493
44 6.82666935 6.442356517800466 7.210982182199535
45 6.8264435500000005 6.440825772938118 7.212061327061883
46 6.82841935 6.4451749660721624 7.211663733927837
47 6.835721850000001 6.4613987324671305 7.210044967532872
48 6.834437800000001 6.460899232097756 7.207976367902246
49 6.8348696 6.462350887435866 7.2073883125641345
50 6.838558749999999 6.466147581853034 7.210969918146964


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_8-8-8_test_cancellation_n_epochs_50_train_size_1_0_batch_size_38_lr_0_004859727512044656.dat <==
1 3.50069535 2.3049293113260347 4.696461388673965
2 6.12785895 5.70659815546632 6.54911974453368
3 6.54370485 6.289444769674111 6.7979649303258896
4 6.717807500000001 6.518570666524235 6.917044333475767
5 6.8309813 6.639223481233176 7.022739118766824
6 6.905969949999999 6.691111684475148 7.120828215524851
7 6.9541443 6.7405383320494066 7.167750267950594
8 6.9966308 6.774019954938804 7.219241645061197
9 7.050782099999999 6.825406735236479 7.27615746476352
10 7.048941600000001 6.786365690616181 7.311517509383821
11 7.107702950000001 6.855011832302233 7.3603940676977695
12 7.0996116 6.829706340816264 7.369516859183737
13 7.1157781 6.881355976980457 7.350200223019543
14 7.121139750000002 6.887686771434751 7.354592728565253
15 7.1085707 6.864802919976859 7.35233848002314
16 7.168357300000001 6.91964808028306 7.4170665197169425
17 7.1686266000000005 6.92731587214701 7.409937327852991
18 7.2103694 6.996089229413593 7.424649570586408
19 7.207811700000001 6.984163424667035 7.431459975332966
20 7.216026099999999 6.997240880954493 7.4348113190455045
21 7.196914500000001 6.957925009961945 7.435903990038057
22 7.2114734500000015 7.013655222765129 7.409291677234874
23 7.213766799999999 7.016896028336809 7.410637571663189
24 7.20700065 7.013939800232298 7.400061499767703
25 7.218846999999999 7.018420262151229 7.41927373784877
26 7.24155155 7.049892548953486 7.433210551046513
27 7.241696950000001 7.044582598750155 7.438811301249846
28 7.243744900000001 7.0650675419142885 7.422422258085714
29 7.248946149999999 7.058738377358797 7.439153922641202
30 7.24163045 7.032629108310891 7.4506317916891085
31 7.24604245 7.044994200785421 7.447090699214579
32 7.28241125 7.088877170819904 7.475945329180096
33 7.271759650000002 7.078605842404792 7.464913457595212
34 7.2955548 7.099903630540781 7.491205969459219
35 7.2723484 7.090397518743437 7.454299281256564
36 7.2919669 7.118631581707132 7.4653022182928686
37 7.274116250000001 7.093926955243938 7.454305544756065
38 7.2789158500000015 7.083997856465984 7.4738338435340195
39 7.285826850000001 7.101689008689131 7.469964691310872
40 7.288054850000002 7.108847091135249 7.467262608864755
41 7.275761900000001 7.070924347910815 7.480599452089187
42 7.282544399999999 7.090062788995363 7.475026011004635
43 7.289052149999998 7.105822259458833 7.472282040541163
44 7.2871859 7.100151532205228 7.474220267794772
45 7.283805199999999 7.105860692492293 7.461749707507705
46 7.27888345 7.07218278500797 7.48558411499203
47 7.281210750000002 7.092188800985906 7.470232699014098
48 7.260456899999999 7.06310229047215 7.457811509527849
49 7.274262 7.082501449534844 7.466022550465157
50 7.247939000000001 7.042406577981478 7.453471422018523


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_8_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0025722392483990336.dat <==
1 0.21089124999999997 0.12263711364091763 0.29914538635908233
2 0.8784407999999999 0.4755541913625819 1.2813274086374178
3 2.2146665000000003 1.2781163006068499 3.1512166993931507
4 3.6955949000000006 2.601503213127694 4.789686586872307
5 5.011288049999999 4.0841590621829065 5.938417037817092
6 5.806829349999999 5.175369414820872 6.438289285179127
7 6.247554500000001 5.7697427589477845 6.725366241052217
8 6.526501349999998 6.190151573157159 6.862851126842838
9 6.698329050000001 6.4403739793649235 6.956284120635078
10 6.800180350000001 6.569247526689135 7.0311131733108665
11 6.86000265 6.643973468918074 7.076031831081926
12 6.900429 6.691892362634524 7.1089656373654755
13 6.9263823 6.724374928826298 7.128389671173703
14 6.946722750000002 6.754024569007841 7.139420930992163
15 6.9695911 6.7831426296072665 7.156039570392733
16 6.993358350000001 6.812453665267882 7.17426303473212
17 7.012679149999999 6.835603657102966 7.189754642897033
18 7.029884750000001 6.854817689127638 7.204951810872363
19 7.047675799999999 6.873129767050349 7.222221832949648
20 7.065047300000001 6.892583281561342 7.237511318438659
21 7.08769705 6.914431268145799 7.260962831854201
22 7.106246100000002 6.933145721303449 7.279346478696555
23 7.12270805 6.947172174472952 7.298243925527048
24 7.13803365 6.961132217125284 7.314935082874715
25 7.150887 6.975014647949429 7.326759352050571
26 7.164489599999999 6.988832113444087 7.34014708655591
27 7.1776197999999996 6.999805142412499 7.3554344575875
28 7.18652825 7.007066436586986 7.365990063413014
29 7.198704600000001 7.0180328941862795 7.3793763058137225
30 7.2061791 7.023628644494159 7.388729555505841
31 7.2142466500000015 7.028857019266437 7.399636280733566
32 7.220564999999999 7.034956611036838 7.406173388963159
33 7.225576250000001 7.0382634179265215 7.412889082073481
34 7.23139555 7.043215616152505 7.419575483847495
35 7.236153850000001 7.047853851999132 7.42445384800087
36 7.240379399999999 7.050542399929833 7.430216400070165
37 7.245037649999999 7.054695352032291 7.435379947967706
38 7.249144200000001 7.0576876827535 7.440600717246502
39 7.24881575 7.060047497217951 7.4375840027820495
40 7.2519152500000015 7.062317547298762 7.441512952701241
41 7.25458545 7.065618075703146 7.443552824296855
42 7.25871655 7.071762627517621 7.445670472482379
43 7.260826850000001 7.0757756698450835 7.445878030154918
44 7.2622371 7.079849260401276 7.444624939598724
45 7.266418200000001 7.084890463158603 7.4479459368414
46 7.2695471 7.090366288496675 7.448727911503324
47 7.2724037500000005 7.096485121965936 7.448322378034065
48 7.275590799999999 7.100173816212339 7.4510077837876585
49 7.27768665 7.103452335146331 7.451920964853668
50 7.2812487500000005 7.106628614326627 7.455868885673374


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_9-9-9_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_003887654113612277.dat <==
1 2.2343894000000004 1.3396911209183093 3.1290876790816915
2 5.794647449999999 5.313914851042275 6.275380048957723
3 6.391919649999999 6.093189330574388 6.6906499694256105
4 6.629886750000002 6.354604188854208 6.905169311145795
5 6.7502497 6.484460946075178 7.016038453924823
6 6.859468199999999 6.631308374705843 7.087628025294156
7 6.9370517000000005 6.735148117230129 7.138955282769872
8 6.98905685 6.806559944454104 7.1715537555458955
9 7.0234082 6.818867013189471 7.22794938681053
10 7.05412315 6.847937625084143 7.260308674915857
11 7.0736271 6.871804312008926 7.2754498879910745
12 7.101445899999999 6.909507371198484 7.293384428801514
13 7.125206750000001 6.942599769335276 7.307813730664726
14 7.1384916500000015 6.964350644718571 7.3126326552814325
15 7.138978650000001 6.951234929063913 7.326722370936089
16 7.171700450000001 6.994660158812804 7.348740741187198
17 7.207668949999999 7.0377854914336995 7.377552408566298
18 7.23508195 7.0580789251545255 7.412084974845474
19 7.269645449999999 7.099821650994832 7.439469249005166
20 7.29267675 7.125604627239536 7.459748872760464
21 7.305787099999999 7.123142026091913 7.488432173908085
22 7.318722749999999 7.136288896137599 7.501156603862399
23 7.328598699999999 7.132184232706192 7.525013167293806
24 7.3396685 7.13767655774029 7.54166044225971
25 7.35334755 7.167260029653933 7.539435070346066
26 7.352082349999999 7.157432928006695 7.546731771993303
27 7.358835149999999 7.162358080650857 7.555312219349141
28 7.37817905 7.193643999678259 7.562714100321741
29 7.379085550000002 7.199052421663722 7.559118678336282
30 7.3892781 7.197903502746629 7.580652697253371
31 7.399126699999999 7.194676305716178 7.60357709428382
32 7.3943546 7.2104549793972375 7.578254220602762
33 7.3842742999999995 7.180613278207881 7.587935321792118
34 7.39119515 7.2050951536802055 7.577295146319794
35 7.377448200000001 7.173913356333468 7.580983043666533
36 7.39385555 7.208372108941377 7.579338991058623
37 7.38526785 7.180271766122948 7.590263933877052
38 7.406259649999998 7.222928868448925 7.589590431551072
39 7.365720550000001 7.161359157258985 7.570081942741016
40 7.3824271999999995 7.191426119358397 7.573428280641602
41 7.399807099999999 7.2189948794160745 7.580619320583924
42 7.40101605 7.226513599092434 7.575518500907566
43 7.389465599999999 7.215109313500659 7.56382188649934
44 7.405066350000001 7.231434284792196 7.578698415207806
45 7.393052450000002 7.217023409522166 7.569081490477838
46 7.3951742 7.211849399315367 7.578499000684632
47 7.4108493 7.253693168725047 7.568005431274952
48 7.401254299999998 7.230580382496444 7.571928217503552
49 7.403516550000001 7.243464951839447 7.563568148160555
50 7.40530105 7.246221524180844 7.564380575819157


==> fig/results_adam/pgf_dat_train/complex_ffnn_nl_struct_9_test_cancellation_n_epochs_50_train_size_1_0_batch_size_45_lr_0_0033927851181994903.dat <==
1 0.30025890000000005 0.19375192984691572 0.4067658701530844
2 1.3448301 0.6522192910063127 2.0374409089936876
3 3.458114249999999 1.9573823975111249 4.958846102488874
4 4.9242836500000005 3.5160058861332883 6.332561413866713
5 5.857839650000001 4.817100833032301 6.898578466967701
6 6.234083549999999 5.394865156254874 7.0733019437451246
7 6.538373099999999 6.077299410918319 6.99944678908168
8 6.714220450000001 6.439408527255831 6.9890323727441706
9 6.81258685 6.577966072024929 7.04720762797507
10 6.8707914 6.64430660522662 7.09727619477338
11 6.92114835 6.692191278595058 7.150105421404942
12 6.965535100000001 6.7346884801014415 7.196381719898561
13 7.005609150000001 6.770340186182782 7.240878113817219
14 7.0419354499999995 6.801861864031765 7.282009035968234
15 7.073330949999999 6.829499023542557 7.3171628764574415
16 7.1011957 6.8627491342807385 7.339642265719261
17 7.1214342 6.888382004050981 7.35448639594902
18 7.1367080000000005 6.90421229734165 7.369203702658351
19 7.152055450000001 6.924512065596394 7.379598834403607
20 7.169767899999999 6.948268684227144 7.3912671157728544
21 7.1856594000000005 6.9730009982644 7.398317801735601
22 7.195252250000001 6.9874911189391415 7.403013381060861
23 7.2021134999999985 6.99522921279372 7.408997787206277
24 7.214022099999999 7.010793900090661 7.4172502999093375
25 7.223180649999999 7.019064862626686 7.427296437373312
26 7.227863449999999 7.018328650859981 7.437398249140017
27 7.234902500000001 7.024903836159847 7.444901163840155
28 7.239552100000002 7.028376057062386 7.450728142937618
29 7.249101249999998 7.03738526954626 7.460817230453736
30 7.2578038000000005 7.0455737987420255 7.4700338012579754
31 7.2694161500000005 7.059809765179959 7.479022534820042
32 7.2801365 7.071575392272193 7.488697607727808
33 7.28814895 7.079592211638116 7.496705688361884
34 7.2960531 7.087836540912376 7.504269659087624
35 7.299866699999998 7.0936266078396475 7.506106792160349
36 7.304938950000002 7.105045107203763 7.5048327927962415
37 7.3108393 7.113682472852649 7.50799612714735
38 7.3178320999999995 7.122269323639339 7.51339487636066
39 7.3194672 7.125456133288433 7.513478266711567
40 7.326227950000001 7.137958933621449 7.514496966378553
41 7.330484750000002 7.145436684077962 7.515532815922041
42 7.336995450000002 7.1527636959225696 7.521227204077434
43 7.340719600000002 7.156730518177357 7.524708681822647
44 7.34618605 7.1648924499462545 7.5274796500537455
45 7.3476243 7.166866596885278 7.5283820031147215
46 7.35112665 7.171735443709315 7.530517856290686
47 7.354576399999999 7.177866695429085 7.531286104570913
48 7.3584913 7.181950114363871 7.535032485636129
49 7.35803565 7.183564143915117 7.532507156084883
50 7.362371 7.188401261160166 7.536340738839835


==> fig/results_adam/pgf_dat_train/ffnn_all_struct_14-14-14_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0023234741855871666.dat <==
1 20.232079449999997 19.390170955912044 21.07398794408795
2 25.759027799999995 25.081671832675532 26.436383767324457
3 28.61514049999999 27.754112545936096 29.47616845406388
4 30.32493865 29.703381358960687 30.946495941039313
5 31.72509575000001 30.94954145284675 32.50065004715327
6 32.06851215 31.154327177043523 32.982697122956466
7 32.034266499999994 30.104422882956154 33.96411011704383
8 33.294667450000006 32.10459285960794 34.48474204039207
9 33.63551534999999 32.50015198031563 34.770878719684355
10 33.86982630000001 32.960000754288735 34.77965184571128
11 34.4343935 32.90361070575068 35.96517629424932
12 34.14632704999999 32.827085462006245 35.465568637993734
13 34.81217355 33.94719567637256 35.677151423627436
14 34.79386715 33.7160056392394 35.871728660760596
15 34.86719219999999 33.43781709418712 36.296567305812864
16 35.1760112 33.434808890271846 36.91721350972815
17 35.3216202 33.69167336882701 36.951567031172985
18 34.870149299999994 32.49024245797915 37.25005614202084
19 35.81246105 34.25574108253358 37.369181017466424
20 35.8879601 34.38343816278752 37.39248203721248
21 35.6412832 34.19537677673466 37.08718962326533
22 35.24846275000001 32.93629409618293 37.56063140381709
23 35.97497754999999 33.77569040674556 38.17426469325442
24 35.28338805 33.10450799547225 37.46226810452775
25 36.24380004999999 33.89098640029117 38.59661369970881
26 36.85083149999999 34.918533321942746 38.783129678057236
27 36.451558399999996 34.68073839311834 38.22237840688165
28 35.93751985 33.48378338639605 38.391256313603954
29 36.91531665 35.47934655602888 38.35128674397112
30 37.33799630000001 35.58952920103983 39.086463398960184
31 36.606228050000006 34.87559297500067 38.33686312499934
32 36.77551239999999 34.96520000221406 38.58582479778592
33 36.30131895000001 33.71779893587979 38.88483896412023
34 35.8934085 33.28904038056163 38.49777661943837
35 36.403492099999994 35.062836705948676 37.74414749405131
36 36.841385599999995 35.448210264198345 38.234560935801646
37 37.07926885 35.19481578575825 38.963721914241745
38 36.31651475 34.60906347911436 38.023966020885645
39 36.14923375 33.608363977956834 38.69010352204317
40 37.12334385 35.20653518540073 39.040152514599264
41 36.77420045 34.98530537141567 38.563095528584334
42 36.75599925 34.631120047838365 38.88087845216164
43 37.29598165 35.96070550850547 38.631257791494534
44 37.327666449999995 35.22395378067494 39.43137911932505
45 37.179691500000004 35.052398326073956 39.30698467392605
46 37.22557054999999 35.527240724834385 38.9239003751656
47 37.281874550000005 35.53601988864997 39.02772921135004
48 36.823865350000005 34.844196350337555 38.803534349662456
49 36.93751685 34.5910006199059 39.284033080094105
50 36.72855565 34.234263756301445 39.22284754369855


==> fig/results_adam/pgf_dat_train/ffnn_all_struct_20_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0023234741855871666.dat <==
1 18.713393250000006 17.909694938151596 19.517091561848417
2 23.237440600000003 22.21004024482718 24.264840955172826
3 26.837986699999995 25.708332366089348 27.967641033910642
4 29.592608199999994 28.59813883581281 30.587077564187176
5 31.450985549999995 30.578600010590183 32.323371089409804
6 32.39883305 31.7991972168186 32.998468883181395
7 33.192321400000004 32.32399339421691 34.060649405783096
8 33.8562995 33.19306789903903 34.51953110096097
9 34.2706142 33.681349867791724 34.85987853220827
10 34.4389444 33.916398617681224 34.96149018231877
11 34.5286295 33.738015402924034 35.31924359707597
12 34.63869375000001 33.95622717968613 35.321160320313886
13 35.025958550000006 34.35297598898015 35.69894111101986
14 34.87991050000001 34.20297130327622 35.556849696723795
15 34.8371255 34.09145907233153 35.58279192766847
16 35.49166525 34.8278602581939 36.15547024180609
17 35.300262999999994 34.55210594833016 36.04842005166983
18 35.59906075 34.69959415532136 36.49852734467864
19 35.7680959 34.99991965099812 36.536272149001874
20 36.13885839999999 35.076082767574384 37.201634032425595
21 36.1823589 35.23875871321902 37.12595908678097
22 36.552035 35.41820850361195 37.68586149638804
23 36.90514040000001 35.56822170626324 38.24205909373678
24 37.064530749999996 36.01377258489254 38.11528891510745
25 37.11279715 36.2719379077669 37.9536563922331
26 37.28858385 36.16173893061711 38.41542876938289
27 37.347179899999986 36.272330077589714 38.42202972241026
28 37.3559896 36.54299807776829 38.16898112223171
29 37.419078150000004 36.47293049787058 38.36522580212943
30 38.05974654999999 37.17722561538651 38.942267484613474
31 38.127368100000005 37.18173138274401 39.073004817256
32 38.021698449999995 37.0167292907089 39.02666760929109
33 37.41915830000001 36.28412646872389 38.55419013127612
34 38.139485699999994 37.45974780492469 38.8192235950753
35 37.803713800000004 36.940983695899156 38.66644390410085
36 38.38892055 37.55720434101075 39.22063675898925
37 38.475338650000005 37.297790282427435 39.652887017572574
38 37.97448125 36.728072755948595 39.2208897440514
39 38.3239344 37.17061801810926 39.47725078189074
40 38.135339849999994 37.04792973913012 39.22274996086987
41 38.4403506 37.44804891516558 39.432652284834425
42 38.2900076 37.32911421288323 39.25090098711677
43 38.31567295000001 37.3061652848166 39.32518061518341
44 38.809561249999994 37.95752810053386 39.66159439946613
45 38.45427715 37.290079434769495 39.61847486523051
46 38.3922159 37.36672646946885 39.41770533053114
47 38.64140785 37.87701569318818 39.40580000681182
48 38.130487800000004 37.020789749197824 39.240185850802185
49 39.02644444999999 37.969702172256575 40.08318672774341
50 38.555867 37.29422446799472 39.81750953200528


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_10-10-10_test_cancellation_n_epochs_50_train_size_1_0_batch_size_38_lr_0_004859727512044656.dat <==
1 3.48039965 2.4742064992051698 4.4865928007948295
2 5.72436755 5.298129251780744 6.150605848219256
3 5.9883364 5.481115084162288 6.495557715837712
4 6.18072065 5.8200424109735405 6.541398889026459
5 6.2127935999999995 5.886995394020224 6.538591805979775
6 6.2248161 5.922688632730654 6.526943567269346
7 6.351396899999999 6.0136725347100635 6.689121265289935
8 6.423959250000001 6.200858861680779 6.647059638319223
9 6.3056663 5.9518187786311065 6.659513821368894
10 6.365958850000001 5.986819647091323 6.745098052908679
11 6.37657195 6.013623357304908 6.739520542695091
12 6.49343485 6.271738761959801 6.715130938040199
13 6.290570249999999 5.920449914742009 6.660690585257989
14 6.370118850000001 6.018813441428018 6.721424258571983
15 6.590394049999999 6.267586955090752 6.913201144909245
16 6.483411149999999 6.1595006676260455 6.807321632373953
17 6.5274857 6.230599993862588 6.824371406137412
18 6.45204715 6.135141796949239 6.768952503050762
19 6.3536554 6.006540722960783 6.700770077039217
20 6.606430549999999 6.316884870225378 6.89597622977462
21 6.68650255 6.338097533310591 7.03490756668941
22 6.55096525 6.222099572013854 6.879830927986146
23 6.555019 6.2345260246807275 6.875511975319272
24 6.642300349999999 6.343922980435671 6.940677719564327
25 6.523353999999999 6.2747792883350755 6.771928711664923
26 6.517656100000001 6.248729803151794 6.786582396848208
27 6.574941050000001 6.244826249173762 6.9050558508262405
28 6.5771408000000005 6.277291972354702 6.876989627645299
29 6.63042825 6.2963536244076215 6.964502875592378
30 6.5771377 6.327543838414003 6.826731561585997
31 6.551684250000001 6.240384216722638 6.862984283277364
32 6.64688975 6.371475617897837 6.922303882102162
33 6.6019448 6.312433559744012 6.891456040255988
34 6.572827849999999 6.254256386090678 6.891399313909319
35 6.6502381 6.394356694491921 6.906119505508079
36 6.6674893 6.415366805300478 6.919611794699521
37 6.67957205 6.40246430654766 6.95667979345234
38 6.5403230500000005 6.178861731123074 6.901784368876927
39 6.64704525 6.370789556316254 6.923300943683746
40 6.736056350000001 6.437865581610154 7.034247118389848
41 6.68790125 6.302896211217275 7.072906288782725
42 6.587881449999999 6.21281443962299 6.962948460377008
43 6.787067049999999 6.551931742176296 7.022202357823702
44 6.794936300000001 6.532664573946638 7.057208026053363
45 6.568295650000001 6.214357884138788 6.922233415861215
46 6.671459150000001 6.4357103317823325 6.90720796821767
47 6.664266350000001 6.4009900990130815 6.9275426009869205
48 6.72201295 6.477316707737787 6.966709192262213
49 6.70779965 6.368266819649197 7.0473324803508035
50 6.754228599999999 6.474413736275357 7.034043463724641


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_10_test_cancellation_n_epochs_50_train_size_1_0_batch_size_38_lr_0_004859727512044656.dat <==
1 0.60853735 0.3202698433324474 0.8968048566675526
2 2.5260864000000005 1.529592736473162 3.522580063526839
3 4.3071436 3.270060473932354 5.344226726067646
4 5.4067884500000005 4.939791553284672 5.873785346715329
5 5.71680995 5.422789400711098 6.010830499288902
6 5.770853150000001 5.46748528697175 6.074221013028251
7 5.7684395 5.464184870163164 6.072694129836837
8 5.9284128 5.712312770355949 6.144512829644052
9 5.9015808000000005 5.681758002074581 6.12140359792542
10 5.934061699999999 5.711636091798043 6.156487308201955
11 5.988766849999999 5.807904431091517 6.169629268908482
12 6.022883600000001 5.864004081720772 6.18176311827923
13 6.003683099999999 5.801293967505465 6.206072232494533
14 6.032814299999999 5.837980464430789 6.2276481355692095
15 6.036519350000001 5.772365386155943 6.300673313844058
16 6.0153244500000005 5.7917244273227935 6.2389244726772075
17 5.972760600000001 5.806885146429137 6.138636053570865
18 6.001450799999999 5.781309365796304 6.221592234203694
19 6.032594599999999 5.756881283461533 6.308307916538464
20 6.072800849999999 5.854849419353336 6.290752280646663
21 6.1107072 5.9075526463555885 6.313861753644412
22 6.086007049999999 5.899960617013641 6.272053482986357
23 6.1156988499999985 5.932643123226626 6.298754576773371
24 6.096588249999999 5.921736396507142 6.271440103492856
25 6.068542750000001 5.836501200152377 6.300584299847625
26 5.997657899999999 5.756201950087204 6.239113849912794
27 6.027791850000001 5.796566299028385 6.259017400971617
28 6.09262215 5.835669168382687 6.349575131617314
29 6.166514600000001 5.976286605235193 6.3567425947648095
30 6.106702950000001 5.894283372842321 6.31912252715768
31 6.055065050000001 5.8622633965124145 6.247866703487588
32 6.029603099999999 5.805377919098991 6.253828280901008
33 6.09694955 5.8196854114466205 6.374213688553379
34 6.0415104500000005 5.791348704486128 6.291672195513873
35 6.1526502999999995 5.891549708551588 6.4137508914484105
36 6.074914850000001 5.855616203526459 6.294213496473542
37 6.1028509500000006 5.868180069517893 6.337521830482108
38 6.1056133 5.796641801433854 6.414584798566146
39 6.06969125 5.862370433806383 6.277012066193617
40 6.097485999999999 5.878956793442157 6.316015206557841
41 6.1313338 5.84610922722048 6.41655837277952
42 6.1167248999999995 5.872660755018829 6.36078904498117
43 6.162319849999999 5.973230603295097 6.351409096704902
44 6.21802275 6.0068755038399155 6.429169996160085
45 6.126951750000001 5.901641465547676 6.352262034452326
46 6.116013499999999 5.895392775446639 6.33663422455336
47 6.112997699999999 5.782555701636731 6.443439698363267
48 6.156083150000001 5.932903021442534 6.379263278557468
49 6.13708135 5.854077444491034 6.420085255508965
50 6.1415715 5.985694084429784 6.297448915570217


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_12-12-12_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_003887654113612277.dat <==
1 3.6105946500000003 2.5527006261744907 4.66848867382551
2 5.809682 5.421615802817354 6.197748197182645
3 6.121632449999999 5.806701311789521 6.436563588210477
4 6.3259459 5.999227519216962 6.652664280783037
5 6.5066470999999995 6.1930752125641355 6.820218987435863
6 6.42273245 6.148031826493158 6.697433073506842
7 6.46370555 6.062150086421745 6.865261013578255
8 6.5421164 6.280137242524945 6.804095557475056
9 6.6414643 6.2718353234835345 7.0110932765164655
10 6.6402284 6.340001727521621 6.940455072478379
11 6.5085961 6.144220649342453 6.872971550657547
12 6.4063799 6.044042147026631 6.768717652973369
13 6.6410867499999995 6.274142077592309 7.00803142240769
14 6.68276745 6.364346490074232 7.001188409925768
15 6.834614749999998 6.5758618815851975 7.093367618414799
16 6.6543064 6.275435411982786 7.033177388017214
17 6.759308750000001 6.498183763114817 7.020433736885185
18 6.703393799999999 6.388193560158942 7.018594039841056
19 6.628954350000001 6.16509186599636 7.092816834003641
20 6.81756905 6.512338608176372 7.122799491823629
21 6.717867150000001 6.400898409026814 7.034835890973188
22 6.7808662 6.464078312857578 7.0976540871424225
23 6.77407305 6.411989275662973 7.136156824337028
24 6.6808294 6.348031860986203 7.013626939013798
25 6.74615225 6.448856682161043 7.043447817838956
26 6.744112149999999 6.423075401568721 7.065148898431278
27 6.703041999999999 6.395197261813036 7.010886738186962
28 6.769944249999999 6.482484278204816 7.057404221795182
29 6.832550899999998 6.607674000645507 7.05742779935449
30 6.708482549999999 6.4414082745376335 6.975556825462365
31 6.779887099999999 6.459247873700268 7.10052632629973
32 6.754800999999999 6.447483131078584 7.062118868921414
33 6.85815295 6.5894585086618 7.1268473913382
34 6.712195400000001 6.3702471170453405 7.054143682954661
35 6.820419399999999 6.563178705577168 7.077660094422829
36 6.8629750000000005 6.580605493446797 7.145344506553204
37 6.847992 6.46733882947163 7.228645170528369
38 6.83299045 6.570758669665794 7.095222230334206
39 6.806639700000001 6.523407734123425 7.089871665876577
40 6.863358800000002 6.585279127695535 7.141438472304469
41 6.7460916000000015 6.46203996103476 7.030143238965243
42 6.7413336 6.39027954070437 7.09238765929563
43 6.845912149999999 6.592835979447085 7.098988320552913
44 6.777784200000001 6.355289753936316 7.200278646063686
45 6.822208399999999 6.526069576823706 7.1183472231762925
46 6.88713185 6.591357884458022 7.182905815541979
47 7.0647667499999995 6.815163040551627 7.314370459448372
48 6.891131849999999 6.695410400479954 7.086853299520044
49 6.96240055 6.709771292511189 7.21502980748881
50 6.883674399999999 6.569354015656827 7.197994784343172


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_12_test_cancellation_n_epochs_50_train_size_1_0_batch_size_45_lr_0_008131684350305219.dat <==
1 1.48405255 0.7454443905379294 2.2226607094620703
2 4.821757249999999 4.286069392159551 5.357445107840447
3 5.34259305 4.853618860161673 5.831567239838326
4 5.5581964500000005 5.199046780098235 5.917346119901766
5 5.844600700000001 5.470269932916382 6.218931467083619
6 5.771868950000001 5.45356250363652 6.090175396363482
7 5.799248199999999 5.517173805617843 6.081322594382155
8 5.910288200000001 5.664281572721466 6.156294827278536
9 5.930810999999999 5.624461059438882 6.237160940561116
10 6.189731149999999 5.9840068237319874 6.395455476268011
11 6.056967050000001 5.753397306375496 6.360536793624505
12 6.04381145 5.778533063846232 6.309089836153768
13 6.17213185 5.911440703252115 6.432822996747886
14 6.079393499999999 5.834700740541224 6.324086259458775
15 6.277833249999999 6.066293470834737 6.48937302916526
16 6.172541600000001 5.8909899981581 6.454093201841901
17 6.244679799999999 5.976917286023229 6.512442313976769
18 6.1553579 5.890052294316498 6.420663505683502
19 6.2067107 6.0059341344361625 6.407487265563838
20 6.295976200000001 6.046937168883069 6.545015231116933
21 6.116022399999999 5.8225874926325565 6.409457307367442
22 6.259432200000001 5.93674131958585 6.582123080414152
23 6.1474397 5.866991513586341 6.427887886413658
24 6.13274135 5.855411698921131 6.410071001078869
25 6.23010875 5.960458168270074 6.499759331729926
26 6.1940922500000015 5.93902216100604 6.449162338993963
27 6.2027944 5.914137621046274 6.491451178953726
28 6.186601949999999 5.849428182409091 6.523775717590907
29 6.314007149999999 6.016421559933498 6.6115927400665
30 6.14866965 5.944210156999975 6.353129143000026
31 6.13921485 5.872002222244822 6.406427477755178
32 6.1773407 5.909511250002226 6.445170149997774
33 6.2189121 5.982073305709896 6.455750894290103
34 6.212636550000001 5.94272401122911 6.482549088770892
35 6.3222123 6.037653349913362 6.606771250086639
36 6.302459350000001 6.0302255394407185 6.574693160559284
37 6.2672407 6.000505908908906 6.533975491091095
38 6.266706800000001 6.008689096276671 6.524724503723331
39 6.25717845 5.977296019581534 6.537060880418466
40 6.2389675 6.061162737322647 6.416772262677354
41 6.14509715 5.836876000858304 6.453318299141696
42 6.2301979 5.931673496343968 6.528722303656033
43 6.269568550000001 6.005994282134855 6.533142817865146
44 6.300983049999998 6.019242300906 6.582723799093997
45 6.228671500000001 5.849115547099312 6.60822745290069
46 6.267352399999998 5.977032984992252 6.557671815007745
47 6.425024349999999 6.1339345136880326 6.716114186311966
48 6.299531050000001 6.049169376033821 6.54989272396618
49 6.35253645 6.059707314072497 6.645365585927502
50 6.3045152 6.11447751195034 6.49455288804966


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_14-14-14_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0023234741855871666.dat <==
1 1.67782265 1.0641333603205014 2.2915119396794985
2 5.4214879499999995 4.916875452999729 5.92610044700027
3 6.009124100000001 5.651700378737561 6.366547821262441
4 6.3723159 6.054288868963502 6.690342931036499
5 6.448296449999999 6.226597741039059 6.669995158960939
6 6.594559749999999 6.336782343521876 6.852337156478122
7 6.5662886 6.30507572381902 6.82750147618098
8 6.57201385 6.263896868488549 6.880130831511451
9 6.526085999999999 6.275535841487577 6.776636158512422
10 6.777991849999999 6.478033191013586 7.0779505089864125
11 6.6975998500000005 6.398168716582937 6.997030983417064
12 6.603515949999999 6.247179854654401 6.959852045345598
13 6.7514832 6.466415968511075 7.036550431488925
14 6.786135750000002 6.456975649782969 7.115295850217036
15 6.667959149999999 6.39795305491467 6.937965245085327
16 6.7456476 6.542542787060621 6.9487524129393785
17 6.656408600000001 6.255208399259224 7.057608800740778
18 6.7780964 6.400017674561184 7.156175125438816
19 6.872681600000002 6.547638029085209 7.1977251709147945
20 6.83416585 6.565678754639483 7.102652945360517
21 6.825322999999999 6.5368687456980386 7.11377725430196
22 6.757653449999999 6.40741006708842 7.107896832911579
23 6.7733176 6.480595701238155 7.066039498761846
24 6.8233735499999995 6.476938360698238 7.169808739301761
25 6.7125702 6.328827139419799 7.096313260580201
26 6.7122207000000005 6.418458959972457 7.005982440027544
27 6.842619800000001 6.565415485503347 7.119824114496656
28 6.8856999000000005 6.50273259440122 7.268667205598781
29 6.8756838 6.624843934682782 7.126523665317218
30 6.87727555 6.561120852364574 7.193430247635426
31 6.8603304000000005 6.600606206782195 7.120054593217806
32 6.89805095 6.638604130877762 7.157497769122238
33 6.805660850000001 6.56497591723659 7.046345782763411
34 6.8892279 6.614727549284941 7.163728250715058
35 6.930588350000001 6.622178565387502 7.238998134612499
36 6.8811855500000005 6.6235543165153015 7.1388167834847
37 6.92201975 6.621031524675175 7.223007975324824
38 6.8631801999999995 6.611396897131521 7.114963502868478
39 6.997999350000001 6.755410431382667 7.240588268617334
40 6.789273600000001 6.509714503720628 7.068832696279375
41 6.8455911 6.517074930985612 7.174107269014388
42 6.89826615 6.603312089504764 7.1932202104952365
43 7.000008600000001 6.714423755040154 7.285593444959848
44 6.97419055 6.695399876719226 7.252981223280774
45 6.9596079500000005 6.72670494840374 7.192510951596261
46 6.811188050000001 6.485762839694857 7.136613260305145
47 6.973816050000001 6.720446806352814 7.227185293647188
48 6.926428099999998 6.586964021169277 7.265892178830719
49 7.00318535 6.79738810651159 7.208982593488409
50 6.9356475500000005 6.7004892641165394 7.170805835883462


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_14_test_cancellation_n_epochs_50_train_size_1_0_batch_size_22_lr_0_004884508028205187.dat <==
1 1.38418175 0.8050832656752805 1.9632802343247193
2 4.722675000000001 3.623627878118368 5.821722121881633
3 5.537444649999999 5.15347052493761 5.921418775062389
4 5.7229575 5.5173830573641265 5.928531942635873
5 5.966197299999999 5.698851127865424 6.233543472134574
6 6.07450485 5.836173392606043 6.312836307393957
7 6.0594222 5.866397970485258 6.252446429514743
8 6.086874299999999 5.821820050247217 6.351928549752781
9 6.0410927999999995 5.822796263394491 6.259389336605508
10 6.2285177 5.920326902104103 6.536708497895898
11 6.170352899999999 5.870699327811063 6.470006472188936
12 6.245273300000001 5.956101652654155 6.534444947345847
13 6.333122999999999 6.061524197253743 6.604721802746255
14 6.3120204 6.038919622986202 6.585121177013797
15 6.22720595 5.9320798353356965 6.522332064664304
16 6.299512050000001 6.075735608005658 6.523288491994343
17 6.1975614 5.8877298222792325 6.507392977720767
18 6.3307266 6.079463669965265 6.581989530034735
19 6.436537100000001 6.172984251310425 6.700089948689576
20 6.281173149999999 6.114632344422424 6.447713955577574
21 6.256664150000001 5.976308345483084 6.537019954516917
22 6.33386775 6.12038938422237 6.547346115777629
23 6.3308683 6.099768229204446 6.561968370795554
24 6.329935699999998 6.052351899103386 6.60751950089661
25 6.2736128 5.916394548207542 6.630831051792459
26 6.25479755 6.001081077433382 6.508514022566619
27 6.369046850000001 6.116566926117076 6.621526773882926
28 6.404452900000001 6.192379497012521 6.616526302987481
29 6.42791905 6.224660680079724 6.6311774199202755
30 6.26817905 5.9353591595079385 6.600998940492061
31 6.332288 6.018681013991875 6.645894986008125
32 6.3527085 6.084687436061268 6.620729563938733
33 6.39901325 6.169934039728122 6.628092460271879
34 6.3682695 6.14894383513688 6.587595164863121
35 6.326490300000001 6.040359674876946 6.612620925123055
36 6.45880585 6.22248838092222 6.69512331907778
37 6.345656500000001 6.070595134569758 6.620717865430245
38 6.339701250000002 6.061119439016249 6.618283060983755
39 6.42768595 6.193335032383816 6.662036867616184
40 6.309598349999999 6.049508769296682 6.569687930703316
41 6.3332962 5.985423731962272 6.681168668037729
42 6.381958699999999 6.069298178298729 6.694619221701269
43 6.518993250000001 6.2191248559984205 6.818861644001582
44 6.487551950000001 6.234437195193911 6.740666704806092
45 6.497027 6.280398402140437 6.713655597859563
46 6.262391249999999 5.971083428227759 6.55369907177224
47 6.381896299999999 6.0974297430195525 6.666362856980446
48 6.421429200000001 6.095835117273118 6.747023282726884
49 6.441468750000001 6.175378878500751 6.707558621499252
50 6.393106449999999 6.143223293267803 6.642989606732196


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_16-16-16_test_cancellation_n_epochs_50_train_size_1_0_batch_size_38_lr_0_004859727512044656.dat <==
1 5.195472499999999 4.79265671842702 5.598288281572978
2 5.995636399999999 5.647201217500097 6.3440715824999
3 6.13281135 5.753359295223211 6.512263404776789
4 6.36160825 6.010684199292745 6.712532300707254
5 6.4660685 6.118949732602658 6.813187267397343
6 6.46531205 6.111752166248961 6.818871933751038
7 6.57456515 6.292609553006736 6.856520746993263
8 6.651230150000001 6.298048466847509 7.004411833152493
9 6.556559850000001 6.220751948557484 6.892367751442518
10 6.565097200000001 6.199393105248165 6.930801294751838
11 6.60907995 6.171990714584224 7.046169185415776
12 6.816455499999999 6.597047016537189 7.035863983462809
13 6.60284185 6.2627003670661665 6.942983332933833
14 6.6657591 6.329044954319439 7.0024732456805605
15 6.83568805 6.516557774009226 7.154818325990774
16 6.755004250000001 6.412632382208578 7.097376117791423
17 6.765616250000001 6.378704737746246 7.152527762253755
18 6.7594584 6.4852888375689375 7.033627962431062
19 6.62109665 6.271427524961876 6.9707657750381244
20 6.899732700000001 6.674309291770266 7.125156108229737
21 6.8814443999999995 6.554290157564662 7.208598642435337
22 6.906610500000001 6.65804217406194 7.155178825938062
23 6.836896350000001 6.618712908646337 7.0550797913536645
24 6.861141449999998 6.5102749022629025 7.212007997737094
25 6.745191350000001 6.434747298476981 7.055635401523021
26 6.783408849999999 6.452373793436457 7.114443906563541
27 6.786107250000001 6.532685486510383 7.039529013489618
28 6.755386949999999 6.4317834017630435 7.078990498236955
29 6.856535699999999 6.544320712206636 7.168750687793363
30 6.860612499999999 6.567624128438004 7.153600871561995
31 6.7381833 6.459722912915571 7.0166436870844295
32 6.8675545 6.570988151940497 7.164120848059502
33 6.8637859500000005 6.579436482098709 7.148135417901292
34 6.838109349999999 6.653162817628268 7.02305588237173
35 6.90297975 6.618202320068154 7.187757179931846
36 6.8392396999999985 6.547287470339546 7.131191929660451
37 6.852916950000001 6.536173703100012 7.16966019689999
38 6.8657279 6.583486644590041 7.14796915540996
39 6.853757400000001 6.588166805978978 7.119347994021024
40 6.88353395 6.576827334471337 7.190240565528664
41 6.920992749999999 6.5282655766221085 7.31371992337789
42 6.77136665 6.480075627025677 7.062657672974323
43 6.989788200000001 6.7884514821059225 7.19112491789408
44 7.017309799999998 6.736415536125564 7.298204063874431
45 6.9468435 6.69291886843258 7.20076813156742
46 6.8864136 6.584685126451116 7.188142073548884
47 6.8772953 6.582050639118199 7.172539960881801
48 6.93265765 6.745954815477791 7.119360484522209
49 6.88397975 6.554980815427124 7.212978684572876
50 7.0031004999999995 6.73081228257194 7.275388717428059


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_16_test_cancellation_n_epochs_50_train_size_1_0_batch_size_38_lr_0_004859727512044656.dat <==
1 0.7950464500000003 0.5256460637791422 1.0644468362208583
2 3.5773410999999995 2.5633472565850655 4.5913349434149335
3 5.32780065 4.8489531672570845 5.806648132742916
4 5.75372425 5.523508866663249 5.983939633336751
5 5.98372535 5.772225071077187 6.195225628922813
6 5.946272799999999 5.719389288449997 6.173156311550001
7 6.02146965 5.72842659413785 6.314512705862151
8 6.08484445 5.799036883387345 6.370652016612656
9 6.04734815 5.849187985972193 6.245508314027807
10 6.167374149999999 5.855281595664707 6.479466704335291
11 6.207940750000001 5.955696906915402 6.460184593084599
12 6.3328147 6.110127875775912 6.555501524224089
13 6.2896789 6.063792903104022 6.515564896895978
14 6.322027800000002 6.127726327185048 6.516329272814955
15 6.387816599999999 6.141046129536574 6.634587070463424
16 6.329843800000001 6.094993325357602 6.5646942746424
17 6.329271649999999 6.168141184725031 6.490402115274967
18 6.40014695 6.227373632333621 6.572920267666379
19 6.315021999999999 5.995422737796533 6.634621262203465
20 6.4728657499999995 6.230846778910154 6.714884721089845
21 6.4988539 6.257100349733226 6.740607450266775
22 6.475481450000001 6.2547414277963975 6.696221472203605
23 6.477774249999999 6.277054707865489 6.678493792134509
24 6.4428347000000015 6.258289135273536 6.627380264726467
25 6.4532928499999995 6.253562713344993 6.653022986655006
26 6.399085099999999 6.102677547740294 6.695492652259704
27 6.39867795 6.1684817943284775 6.628874105671522
28 6.505783800000001 6.264540772185599 6.747026827814402
29 6.514810450000001 6.273055644591612 6.756565255408389
30 6.477837149999999 6.253786204624561 6.701888095375438
31 6.44094945 6.242532029797167 6.639366870202832
32 6.410906349999999 6.181464051189759 6.64034864881024
33 6.433183099999999 6.1752416552048865 6.6911245447951115
34 6.439119199999999 6.230312535121791 6.647925864878206
35 6.542840150000001 6.212358954102674 6.8733213458973275
36 6.458467799999999 6.213496740023193 6.7034388599768056
37 6.500108750000001 6.222993505199417 6.777223994800584
38 6.4263592 6.180541383519665 6.672177016480336
39 6.392774800000001 6.23933900748841 6.546210592511591
40 6.457176 6.218493945078185 6.695858054921814
41 6.503849050000001 6.130985378333872 6.876712721666131
42 6.4887909 6.2476187068761035 6.729963093123896
43 6.55659685 6.404994510878443 6.708199189121557
44 6.59889055 6.376347100655052 6.821433999344948
45 6.4828301999999995 6.240349119976299 6.7253112800237
46 6.48441765 6.2772415888507265 6.691593711149274
47 6.49956875 6.27896365053245 6.72017384946755
48 6.56400175 6.391556568599685 6.736446931400315
49 6.509768799999999 6.172932200210932 6.846605399789066
50 6.459245800000001 6.279529867533065 6.638961732466936


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_18_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_003887654113612277.dat <==
1 0.49087429999999993 0.3087599305773484 0.6729886694226515
2 2.8151107499999997 1.903061390463912 3.7271601095360873
3 5.159585549999999 4.565443171069286 5.753727928930712
4 5.806222249999999 5.491665913961147 6.120778586038852
5 6.1085975 5.873522926963804 6.343672073036196
6 6.060361800000001 5.788719247942228 6.332004352057774
7 6.0895706999999994 5.816737466960272 6.362403933039727
8 6.1038353500000015 5.875603970451028 6.332066729548975
9 6.172069949999999 5.970457762552049 6.3736821374479495
10 6.320100050000001 6.170667593090374 6.469532506909627
11 6.30691425 6.019254129125751 6.594574370874249
12 6.286716 6.055948363088322 6.517483636911678
13 6.44099935 6.259519623076226 6.622479076923774
14 6.4185568 6.15184653246131 6.685267067538691
15 6.4793554 6.2652832822098965 6.693427517790104
16 6.4804263 6.259697164950025 6.701155435049976
17 6.518506049999999 6.377209304305884 6.659802795694114
18 6.446502300000001 6.197149558947471 6.69585504105253
19 6.4396113999999995 6.213847973979885 6.665374826020114
20 6.507321299999999 6.305811647223488 6.70883095277651
21 6.452791699999999 6.271976825068731 6.6336065749312665
22 6.514197400000002 6.27496196303729 6.753432836962714
23 6.44996015 6.202319130982093 6.697601169017907
24 6.488862450000001 6.249384949544639 6.7283399504553625
25 6.506771300000001 6.276719309442845 6.736823290557158
26 6.520687499999999 6.274338477900763 6.767036522099236
27 6.5284527 6.21559544208753 6.84130995791247
28 6.54665965 6.383442067111613 6.7098772328883864
29 6.6124251 6.363718230241061 6.861131969758939
30 6.53048295 6.310687110190763 6.7502787898092365
31 6.584638950000001 6.443033630057396 6.726244269942606
32 6.48695285 6.323981187150511 6.649924512849489
33 6.5257829 6.289752701927825 6.761813098072175
34 6.49805705 6.272148539010601 6.723965560989399
35 6.551921 6.3051338399385415 6.798708160061459
36 6.588219100000001 6.29650359400865 6.879934605991352
37 6.639663950000001 6.413501296847569 6.865826603152433
38 6.535541499999999 6.299524777370118 6.77155822262988
39 6.585332500000002 6.350088015803985 6.820576984196018
40 6.599817900000001 6.417933206214102 6.781702593785899
41 6.602175699999999 6.418420649423396 6.785930750576602
42 6.4628779000000005 6.196685710390707 6.729070089609294
43 6.645061 6.388960771488192 6.901161228511808
44 6.602735099999999 6.395992967235074 6.809477232764925
45 6.5969465 6.325434447971088 6.868458552028911
46 6.6751564000000005 6.427690047534175 6.922622752465826
47 6.690876299999999 6.4918863570975756 6.889866242902423
48 6.5931655 6.355077501019266 6.831253498980733
49 6.658877800000001 6.410070302315225 6.907685297684777
50 6.620022000000001 6.408997441253395 6.831046558746608


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_2-2-2_test_cancellation_n_epochs_50_train_size_1_0_batch_size_40_lr_0_00697555353874144.dat <==
1 0.36396105 0.02805242511244599 0.699869674887554
2 0.45656185000000005 0.08201885072017434 0.8311048492798258
3 0.5264546499999999 0.09860188335015402 0.9543074166498458
4 0.5098349 0.07940204186543559 0.9402677581345644
5 0.5321338499999999 0.08423140201246382 0.980036297987536
6 0.56165945 0.08344420356713322 1.0398746964328667
7 0.54624705 0.08629867691444648 1.0061954230855534
8 0.5420143000000001 0.08308600208461758 1.0009425979153825
9 0.5489742 0.09789833590942376 1.0000500640905763
10 0.5654174500000001 0.09774272104348752 1.0330921789565126
11 0.5618279 0.08688952931377092 1.036766270686229
12 0.5508691499999999 0.0816066357153753 1.0201316642846245
13 0.560525 0.09227401540050129 1.0287759845994988
14 0.5646313 0.08425431939402833 1.0450082806059715
15 0.550903 0.09138758533700964 1.0104184146629904
16 0.57196975 0.08330425690980092 1.060635243090199
17 0.5632371 0.08368491578675935 1.0427892842132407
18 0.5854455 0.09103609111354877 1.079854908886451
19 0.5723827499999999 0.08464676134303456 1.0601187386569653
20 0.5640307499999999 0.06541889795345307 1.0626426020465467
21 0.58335785 0.07511305585280204 1.0916026441471978
22 0.5795639499999999 0.07541444970257072 1.083713450297429
23 0.5817463 0.07502325309329971 1.0884693469067004
24 0.5845429000000001 0.06383271113474454 1.1052530888652556
25 0.5865927 0.07687770425972351 1.0963076957402764
26 0.5976166 0.07652020251941871 1.1187129974805814
27 0.5950042999999999 0.07260741526904169 1.1174011847309582
28 0.5909661499999999 0.07134468888178591 1.1105876111182138
29 0.5759979000000001 0.06424807318890091 1.087747726811099
30 0.5784310500000001 0.07965795726759572 1.0772041427324044
31 0.59438105 0.05515103064615545 1.1336110693538446
32 0.58396855 0.06296972270290568 1.1049673772970943
33 0.6037234 0.07001514381199603 1.137431656188004
34 0.5988384000000001 0.046575329214943895 1.1511014707850564
35 0.5992502 0.06449016320147483 1.1340102367985252
36 0.5916320999999998 0.05889626881826859 1.124367931181731
37 0.5903286 0.05871213949126064 1.1219450605087393
38 0.59724865 0.06509057049924916 1.1294067295007508
39 0.59597205 0.05656538558803004 1.1353787144119698
40 0.5956511000000001 0.05701584351506672 1.1342863564849335
41 0.5973232 0.05795616508911483 1.1366902349108852
42 0.5977255499999999 0.051706341707152936 1.143744758292847
43 0.5927743 0.06602459048208287 1.119524009517917
44 0.5877522000000001 0.05394032521051961 1.1215640747894806
45 0.59088705 0.048997413649434995 1.132776686350565
46 0.5886661999999999 0.07149174784341861 1.1058406521565813
47 0.5925623499999999 0.059008329527632464 1.1261163704723673
48 0.6009103 0.05700014339735848 1.1448204566026416
49 0.6000548999999998 0.07237635259846864 1.127733447401531
50 0.5995359 0.07074770461323654 1.1283240953867635


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_20-20-20_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_0023234741855871666.dat <==
1 3.1885909999999997 2.5488918257290774 3.828290174270922
2 5.8987205 5.635067830387591 6.162373169612408
3 6.29007715 5.917255287126419 6.662899012873582
4 6.496427049999999 6.165232198036163 6.827621901963836
5 6.576997349999999 6.2907302200534625 6.863264479946536
6 6.7708413499999995 6.46634051791784 7.075342182082159
7 6.7280929 6.498696849431578 6.957488950568422
8 6.774766999999999 6.489311329146187 7.060222670853811
9 6.64525725 6.3431508978741515 6.947363602125849
10 6.919266349999999 6.613556923998073 7.2249757760019255
11 6.8566387 6.48607152533998 7.2272058746600205
12 6.7823862 6.3669973042474055 7.197775095752595
13 6.8667883000000005 6.6053075767192775 7.1282690232807235
14 6.98641265 6.6504586442155365 7.322366655784464
15 6.890175449999999 6.65752884038179 7.122822059618208
16 6.9429305999999995 6.652371906367474 7.233489293632525
17 6.94470065 6.602389911234141 7.287011388765858
18 6.963873449999999 6.569253960111261 7.358492939888736
19 7.0651858500000015 6.748643090863377 7.381728609136626
20 6.956619799999999 6.720625826073629 7.192613773926368
21 6.944602050000002 6.611305108369498 7.277898991630506
22 6.940233449999999 6.584862343815144 7.295604556184855
23 6.941936199999999 6.684888144298618 7.1989842557013795
24 7.027800349999998 6.689436388049811 7.366164311950185
25 6.914410150000002 6.610069452369489 7.218750847630515
26 7.0056584 6.715558493175058 7.295758306824942
27 7.0397402 6.771246437998422 7.3082339620015775
28 7.028828900000001 6.636661573757502 7.420996226242499
29 7.0890388 6.80056637302567 7.37751122697433
30 7.005636600000001 6.644323015263086 7.366950184736916
31 6.9677497000000015 6.627814947225429 7.307684452774574
32 7.0631101 6.812993449058505 7.313226750941496
33 7.007313399999999 6.727515824182338 7.287110975817661
34 7.141404150000002 6.905830207472126 7.376978092527879
35 6.99576445 6.657249640604241 7.3342792593957595
36 7.156703899999999 6.940752400664639 7.372655399335359
37 7.09138835 6.8255504527683835 7.357226247231616
38 6.999507750000001 6.707662650451306 7.291352849548696
39 7.11528225 6.830304992964131 7.4002595070358685
40 6.9840485999999995 6.78934663644046 7.1787505635595386
41 7.1030546 6.821199558090795 7.384909641909205
42 7.072923549999999 6.814655687538469 7.3311914124615285
43 7.221334299999998 6.937859550914458 7.504809049085538
44 7.1166367500000005 6.7827399817510585 7.4505335182489425
45 7.193102349999998 6.950464073253671 7.435740626746326
46 7.140104149999999 6.852937330455806 7.4272709695441925
47 7.191509900000002 6.920953297357985 7.462066502642018
48 7.092554899999999 6.76959598943816 7.415513810561838
49 7.136033299999999 6.917845980817124 7.3542206191828745
50 7.106563200000001 6.876212333450817 7.336914066549185


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_20_test_cancellation_n_epochs_50_train_size_1_0_batch_size_22_lr_0_004884508028205187.dat <==
1 1.8461407 1.1597159513041873 2.532565448695813
2 5.485405200000001 5.0277383977302055 5.943072002269796
3 5.836336100000001 5.499358205905908 6.173313994094094
4 5.984573249999999 5.75305475525263 6.216091744747367
5 6.07879885 5.818054659047973 6.3395430409520275
6 6.260809849999999 6.017547621193044 6.504072078806955
7 6.197500500000001 5.8984625330865175 6.496538466913485
8 6.2412870499999995 5.933370505469266 6.549203594530733
9 6.1931251000000005 5.886812554018629 6.499437645981372
10 6.4035538 6.061858502407891 6.745249097592109
11 6.3430979 6.063736502343148 6.622459297656852
12 6.40352125 6.062139793730642 6.744902706269357
13 6.471133399999999 6.2375255955247635 6.704741204475235
14 6.5035604000000005 6.1490214230063 6.858099376993701
15 6.4257204 6.185698327751134 6.6657424722488665
16 6.47644785 6.245581789668846 6.707313910331153
17 6.418763749999999 6.025288229703771 6.812239270296227
18 6.418897149999999 6.083190761223695 6.754603538776304
19 6.614659549999999 6.299478228712002 6.929840871287996
20 6.42839115 6.253033110405782 6.603749189594219
21 6.469282300000001 6.1041554650836805 6.834409134916321
22 6.52386285 6.239225244898131 6.8085004551018695
23 6.5795518 6.335792457751831 6.823311142248169
24 6.523249050000001 6.243258369513583 6.803239730486419
25 6.488063649999998 6.151676043845391 6.824451256154606
26 6.515949250000001 6.212201021264116 6.819697478735886
27 6.54816435 6.257205586992891 6.83912311300711
28 6.5960638000000005 6.31871510979837 6.873412490201631
29 6.62164195 6.399089339472854 6.8441945605271455
30 6.5294133 6.089030332090352 6.969796267909648
31 6.5488748999999995 6.252920488716792 6.844829311283207
32 6.568009099999999 6.2945609915170735 6.841457208482925
33 6.568620700000001 6.3416467492054 6.795594650794603
34 6.57695545 6.293103434165609 6.860807465834391
35 6.597722849999999 6.304193437639964 6.891252262360035
36 6.70006695 6.4837645453452035 6.916369354654797
37 6.588851099999998 6.38748620728955 6.790215992710445
38 6.524141649999999 6.255002141124532 6.793281158875466
39 6.54681025 6.324326570400378 6.769293929599622
40 6.465039100000001 6.224453507486879 6.7056246925131235
41 6.4802769 6.070368219792944 6.8901855802070555
42 6.544557549999999 6.235616882714762 6.853498217285235
43 6.7333625 6.390611490123516 7.0761135098764845
44 6.6778794 6.408216525672925 6.947542274327075
45 6.714098100000001 6.449718314767677 6.9784778852323255
46 6.44286065 6.090359321029842 6.795361978970158
47 6.616521200000001 6.304081452828711 6.928960947171292
48 6.557665900000001 6.150694946363885 6.964636853636117
49 6.663854000000001 6.421685794651528 6.906022205348473
50 6.6398709 6.255441527882325 7.024300272117675


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_2_test_cancellation_n_epochs_50_train_size_1_0_batch_size_45_lr_0_022008184534486327.dat <==
1 0.6453464 0.4366733010839202 0.8540194989160798
2 0.7776902 0.5801452476128028 0.9752351523871972
3 0.8481637499999998 0.6603209190215791 1.0360065809784205
4 0.90629315 0.7085190090011639 1.104067290998836
5 0.9525745999999999 0.7212997746943909 1.183849425305609
6 0.9242250000000001 0.7238124643269539 1.1246375356730463
7 0.9404257000000001 0.7403666429765552 1.140484757023445
8 0.95053555 0.7495668868613219 1.1515042131386781
9 0.9481776 0.765767829808982 1.130587370191018
10 0.9502861500000002 0.7408930261632144 1.1596792738367858
11 0.9853902500000002 0.7837945811373297 1.1869859188626708
12 0.9540270000000002 0.7554944608375244 1.152559539162476
13 0.95213425 0.7593220314808213 1.1449464685191786
14 0.9373234500000001 0.7368507861012842 1.137796113898716
15 0.9471597999999997 0.7570882252068181 1.1372313747931813
16 0.95481125 0.7522483285284545 1.1573741714715455
17 0.9461614500000003 0.7392641647825584 1.1530587352174422
18 0.97708215 0.7866526786261407 1.1675116213738592
19 0.9493170000000001 0.7247184473639691 1.1739155526360312
20 0.9293294999999999 0.7312138687127387 1.127445131287261
21 0.91536185 0.7251982522978438 1.1055254477021563
22 0.9637184000000001 0.7730500034890943 1.1543867965109058
23 0.9445580000000001 0.7421674989002697 1.1469485010997307
24 0.9156482499999999 0.7182158860292277 1.1130806139707723
25 0.9629937999999998 0.7468167754292558 1.1791708245707437
26 0.9460916999999999 0.7501473198976096 1.14203608010239
27 0.96324805 0.7548101020964393 1.1716859979035608
28 0.9373086500000001 0.7500899209274858 1.1245273790725143
29 0.9402937499999998 0.7225191039167436 1.158068396083256
30 0.9664551999999998 0.7613082093748386 1.171602190625161
31 0.9457567499999999 0.726475439635921 1.1650380603640789
32 0.9747292499999999 0.7693285016179954 1.1801299983820044
33 0.9383636000000001 0.7355316315188457 1.1411955684811546
34 0.9329683500000001 0.7610619233687438 1.1048747766312563
35 0.94119825 0.7466510283868721 1.1357454716131279
36 0.9533208499999999 0.7477893647075331 1.1588523352924667
37 0.9616487500000002 0.7384423217758392 1.184855178224161
38 0.9306662500000001 0.7480325198744083 1.1132999801255918
39 0.9536446999999999 0.7703373192917753 1.1369520807082245
40 0.9298182 0.7339052753937862 1.1257311246062138
41 0.9382438499999999 0.7204282432113046 1.156059456788695
42 0.9421331499999998 0.7487743891766858 1.1354919108233137
43 0.9490632999999999 0.7601660384097111 1.1379605615902888
44 0.9504889999999998 0.7535242887741054 1.1474537112258942
45 0.9548037 0.7396318934246264 1.1699755065753736
46 0.95112895 0.7594057355113849 1.1428521644886152
47 0.9649315000000002 0.7629801376917701 1.1668828623082304
48 0.9588686999999998 0.770856877582605 1.1468805224173946
49 0.9369817999999999 0.7453800444029803 1.1285835555970194
50 0.9635971499999998 0.763629386749201 1.1635649132507986


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_4-4-4_test_cancellation_n_epochs_50_train_size_1_0_batch_size_38_lr_0_004859727512044656.dat <==
1 0.7255923499999999 0.2823946336563487 1.168790066343651
2 1.5038870000000002 0.7735897332621327 2.2341842667378677
3 2.0519754999999997 0.9742875889847791 3.1296634110152204
4 2.3037287 1.2148524104739542 3.3926049895260464
5 2.5520509000000002 1.2960588895729872 3.8080429104270133
6 2.642937650000001 1.386327284074378 3.8995480159256237
7 2.7408768500000003 1.5064797841189168 3.9752739158810835
8 2.8672867499999994 1.5309245175439608 4.203648982456038
9 2.9874512 1.575600007181522 4.399302392818479
10 3.07658755 1.6328240842475774 4.520351015752423
11 3.0818763999999996 1.6057136327842905 4.558039167215709
12 3.1710626000000004 1.6399685195653135 4.702156680434687
13 3.17720455 1.6453378066139612 4.709071293386039
14 3.1125184999999997 1.6399746133202342 4.585062386679765
15 3.2556092 1.6919899719976195 4.81922842800238
16 3.16173385 1.6998853347495217 4.623582365250479
17 3.2625862 1.797411122689387 4.727761277310613
18 3.35419555 1.7860719044217095 4.92231919557829
19 3.3099861499999994 1.8038377273400918 4.816134572659907
20 3.3276920500000005 1.9361795645213946 4.719204535478607
21 3.4674002 1.9247909185961964 5.010009481403804
22 3.3592511000000007 1.9507498128658392 4.767752387134163
23 3.4103233000000004 1.9387579604868987 4.881888639513102
24 3.3966288 1.8897001227115688 4.90355747728843
25 3.4271666999999995 1.9913664391867447 4.862966960813254
26 3.4588367500000006 1.92733138478792 4.990342115212081
27 3.5301069500000004 1.924505088609809 5.135708811390192
28 3.4604239 1.9630149582930292 4.957832841706971
29 3.6643790000000003 2.113724852243287 5.215033147756714
30 3.6302308499999993 2.1467794470568737 5.113682252943125
31 3.60475895 2.092089229383418 5.117428670616581
32 3.684405499999999 2.107522528113737 5.261288471886261
33 3.6618367999999997 2.1415745957512193 5.18209900424878
34 3.6338202500000003 2.1371793451002024 5.130461154899798
35 3.6659350500000008 2.1235649905528047 5.208305109447197
36 3.75881415 2.167631077119815 5.3499972228801855
37 3.6940625999999996 2.1408777828249668 5.247247417175032
38 3.6881374499999993 2.1037625865625778 5.272512313437421
39 3.7312928 2.13785395786248 5.32473164213752
40 3.6842808500000004 2.190289639135951 5.17827206086405
41 3.7594131500000003 2.183462177684577 5.335364122315424
42 3.66530365 2.114567030534938 5.216040269465061
43 3.6421614 2.1442360401480345 5.1400867598519655
44 3.7501723500000006 2.1738047735849286 5.326539926415073
45 3.73151495 2.1448468961279725 5.3181830038720275
46 3.7389045499999995 2.225107463702484 5.252701636297515
47 3.7416445999999994 2.1578977738393155 5.325391426160683
48 3.7631932 2.1954542238974857 5.330932176102515
49 3.7326162499999995 2.177755696660348 5.287476803339651
50 3.7097716500000004 2.184923361873956 5.234619938126045


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_4_test_cancellation_n_epochs_50_train_size_1_0_batch_size_58_lr_0_018508564854071968.dat <==
1 1.1534172500000002 0.7109824823933082 1.5958520176066922
2 1.73773165 1.3436040234010422 2.131859276598958
3 1.905462 1.617577298698941 2.193346701301059
4 1.9755914000000003 1.7615590478759815 2.189623752124019
5 1.9981968 1.7354390145416811 2.260954585458319
6 2.0129981 1.7830009243504064 2.2429952756495934
7 2.01678405 1.781563612013741 2.252004487986259
8 2.06319035 1.8222615678065324 2.304119132193468
9 2.05626105 1.8241288431215756 2.288393256878424
10 2.0882650000000003 1.8712027188977784 2.305327281102222
11 2.0534331999999997 1.8327102067485943 2.274156193251405
12 2.1137870999999997 1.9141172294193585 2.3134569705806407
13 2.0397612 1.7852884638879365 2.2942339361120636
14 2.0636507999999996 1.8063948250362292 2.32090677496377
15 2.1198140000000003 1.956641023468039 2.2829869765319617
16 2.0998046999999995 1.8958257976661796 2.3037836023338194
17 2.0659738 1.8253504057004017 2.3065971942995986
18 2.0492299499999995 1.8645974368389977 2.2338624631610013
19 2.0461172000000003 1.821703484105539 2.2705309158944615
20 2.0520184 1.8201633887303708 2.2838734112696297
21 2.1175987000000003 1.8992903408100463 2.3359070591899544
22 2.1416029500000002 1.9327290045847152 2.3504768954152855
23 2.08507195 1.8060039416696874 2.3641399583303127
24 2.1162138500000003 1.9148332391388065 2.317594460861194
25 2.06556805 1.8851408971630517 2.2459952028369483
26 2.0783956 1.8501240905089116 2.306667109491088
27 2.0414901 1.8371164331940975 2.2458637668059023
28 2.1225414000000002 1.9110549476978729 2.3340278523021274
29 2.0961230000000004 1.7958253433869324 2.3964206566130684
30 2.1322794000000003 1.9010912223644647 2.363467577635536
31 2.08932295 1.8875333288775362 2.291112571122464
32 2.03469985 1.7806586858522826 2.2887410141477176
33 2.0541568 1.8430058331008166 2.2653077668991832
34 2.0683491 1.8460722455288472 2.2906259544711527
35 2.0891996999999995 1.8872260835380716 2.2911733164619275
36 2.0517662999999997 1.8445865622882485 2.258946037711751
37 2.0848342 1.8603370444043 2.3093313555957002
38 2.11749625 1.9195967250407733 2.315395774959226
39 2.1045611 1.870511152181826 2.338611047818174
40 2.07892965 1.8843975483393038 2.2734617516606965
41 2.09836665 1.8584284538351803 2.33830484616482
42 2.06586595 1.8286806867032526 2.303051213296748
43 2.0145076499999996 1.7923452737799757 2.2366700262200236
44 2.0847796 1.899774013791529 2.269785186208471
45 2.0758839999999994 1.8400496701544486 2.31171832984555
46 2.05160195 1.7852284281733222 2.3179754718266774
47 2.1130664 1.8992286787613468 2.326904121238653
48 2.10999415 1.8582335544779296 2.36175474552207
49 2.0733436999999997 1.8083017633103318 2.338385636689668
50 2.12749215 1.8976669217663975 2.3573173782336028


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_6-6-6_test_cancellation_n_epochs_50_train_size_1_0_batch_size_39_lr_0_003887654113612277.dat <==
1 1.2005181 0.6831767127059909 1.7178594872940092
2 3.2296267999999997 2.3269166356774416 4.132336964322558
3 4.3043015 3.4594511195101467 5.149151880489853
4 5.00674405 4.29510297648664 5.71838512351336
5 5.430338449999999 4.7383039741696775 6.12237292583032
6 5.411849400000001 4.888392678382598 5.935306121617405
7 5.705576499999999 5.013121619425207 6.398031380574792
8 5.7093133 5.0738637952703085 6.344762804729691
9 5.7666866 5.060173038121716 6.4732001618782835
10 5.879204 5.165393246653498 6.593014753346501
11 5.67073265 4.97226957160435 6.369195728395649
12 5.738652849999999 5.036025093671069 6.44128060632893
13 5.963614550000001 5.26862431956561 6.658604780434391
14 5.9492382500000005 5.238905297855805 6.659571202144196
15 5.961326100000001 5.26179679740983 6.660855402590172
16 5.972005100000001 5.250107869348304 6.6939023306516985
17 5.9239991 5.18478731256213 6.663210887437869
18 5.952346499999999 5.254538631680896 6.650154368319102
19 5.94160075 5.24065310835122 6.642548391648781
20 6.0032059 5.286651848354564 6.719759951645436
21 5.9874096 5.304998307383561 6.66982089261644
22 5.99378725 5.26084487890007 6.7267296210999294
23 5.9183839 5.185686978222865 6.6510808217771356
24 5.97561355 5.232031513992441 6.71919558600756
25 5.972468099999999 5.237854205941977 6.70708199405802
26 5.987819400000001 5.279204452756902 6.6964343472431
27 5.996284649999999 5.294852068868621 6.697717231131377
28 6.104082750000001 5.362794330076698 6.845371169923304
29 5.978306700000001 5.338618853811713 6.617994546188289
30 6.006424999999999 5.32277360937624 6.690076390623759
31 5.987976600000001 5.236545552709939 6.739407647290064
32 5.98341855 5.3150891313257596 6.65174796867424
33 6.0425878 5.359081789084836 6.726093810915163
34 6.04835325 5.3719347140477485 6.724771785952251
35 6.08385515 5.366886557767447 6.800823742232552
36 6.0617775 5.308962138725304 6.814592861274695
37 6.0998078 5.3760823816801375 6.823533218319862
38 6.084914100000001 5.315775568996392 6.85405263100361
39 6.1328153 5.45379151784866 6.81183908215134
40 6.038749350000002 5.348772227515982 6.728726472484021
41 6.089188200000001 5.401295531720959 6.777080868279042
42 6.055019850000001 5.31298109819931 6.797058601800692
43 6.136050900000002 5.4230442547513125 6.849057545248691
44 6.087446399999999 5.3828502205771755 6.792042579422823
45 6.1168304 5.4134922780870465 6.820168521912953
46 6.05662115 5.375332595639935 6.737909704360065
47 6.261870699999999 5.543256280863345 6.980485119136653
48 6.12806855 5.416345202980635 6.839791897019365
49 6.1187682999999975 5.393003869901078 6.844532730098917
50 6.0877450500000005 5.3930350500301945 6.782455049969807


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_6_test_cancellation_n_epochs_50_train_size_1_0_batch_size_45_lr_0_008131684350305219.dat <==
1 0.7446987500000002 0.4308993215873794 1.0584981784126208
2 2.5681868999999997 1.550150236361705 3.5862235636382946
3 3.6214931 2.491597027199811 4.751389172800189
4 4.12784365 3.409094899823468 4.846592400176532
5 4.523968300000001 3.904012053683448 5.143924546316553
6 4.544150450000001 3.95937674548966 5.128924154510342
7 4.588967 4.007341155846733 5.170592844153267
8 4.656440999999999 4.163173072741395 5.149708927258604
9 4.659611000000001 4.258415846668733 5.060806153331269
10 4.8080674000000005 4.410440670730903 5.205694129269098
11 4.758387300000001 4.386535621320571 5.13023897867943
12 4.7741035499999995 4.449537064864446 5.098670035135553
13 4.91074615 4.549334304147477 5.272157995852522
14 4.823600300000001 4.445420635477687 5.201779964522315
15 4.9476162 4.59953647747072 5.295695922529279
16 4.946379649999999 4.62577763807333 5.266981661926668
17 4.9058306 4.587891038119853 5.223770161880147
18 4.829787450000001 4.471888764470217 5.187686135529786
19 4.838312400000001 4.473079413081049 5.203545386918954
20 4.97538985 4.669661249445803 5.281118450554197
21 4.85059675 4.532662879881091 5.16853062011891
22 4.8624315000000005 4.480223209064089 5.244639790935912
23 4.8704303 4.530350339940884 5.210510260059116
24 4.9023449 4.643541779452372 5.161148020547628
25 4.8938023 4.553798552663724 5.233806047336276
26 4.8119438 4.496814770487072 5.127072829512928
27 4.9366200000000005 4.682409664720925 5.190830335279076
28 4.82795775 4.434032462591223 5.2218830374087775
29 4.96475725 4.7315836329407635 5.197930867059236
30 4.90369765 4.606533007281645 5.200862292718354
31 4.8425853499999985 4.522342269919214 5.162828430080783
32 4.931682050000001 4.627195976238741 5.236168123761261
33 4.875355949999999 4.576518281904179 5.17419361809582
34 5.012456900000001 4.818974190897637 5.205939609102365
35 5.00436495 4.728009074292702 5.280720825707299
36 4.9056257 4.505591205913165 5.305660194086835
37 4.915089549999999 4.596310507332594 5.233868592667405
38 4.91483795 4.564945961053343 5.264729938946656
39 4.972229650000001 4.6912065652279 5.253252734772102
40 5.046679800000001 4.80999207202396 5.283367527976041
41 4.887749600000001 4.541207718696398 5.234291481303604
42 4.937132549999999 4.59712736968807 5.277137730311929
43 5.002802000000001 4.655861176429035 5.349742823570967
44 4.97437595 4.656801292028922 5.291950607971078
45 4.8745995 4.497070239253167 5.252128760746833
46 4.991558400000001 4.677817416518021 5.30529938348198
47 4.968739749999999 4.699292535063775 5.238186964936223
48 4.99780215 4.7359560782768835 5.259648221723117
49 4.932373699999999 4.557327787093979 5.30741961290602
50 5.0002116 4.739646155512171 5.2607770444878295


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_8-8-8_test_cancellation_n_epochs_50_train_size_1_0_batch_size_40_lr_0_00697555353874144.dat <==
1 3.3935734999999996 2.261445521018758 4.525701478981241
2 5.47712805 4.955308105830992 5.998947994169009
3 5.7309038999999995 5.329767720419561 6.132040079580438
4 5.8878402 5.463880912029964 6.3117994879700365
5 6.19584015 5.896588591219219 6.495091708780782
6 6.127865000000002 5.7241535106171755 6.531576489382828
7 6.0863971 5.7269022434561405 6.44589195654386
8 6.17547155 5.804579361472461 6.546363738527539
9 6.11105815 5.679603766294807 6.542512533705192
10 6.2442078500000004 5.762864103333102 6.725551596666899
11 6.1423075 5.678936255923881 6.605678744076119
12 6.1974635 5.725481274374341 6.669445725625658
13 6.261841800000001 5.924001273902169 6.599682326097833
14 6.3246405 5.848586719319865 6.800694280680135
15 6.2878017999999996 5.932326050177793 6.643277549822206
16 6.2874377 6.001040985434155 6.5738344145658445
17 6.26711435 5.889019474586398 6.645209225413602
18 6.29661465 5.920222438416222 6.6730068615837785
19 6.38970155 6.056996356815332 6.722406743184668
20 6.34804375 5.968309171320514 6.727778328679487
21 6.39301905 5.996780464089634 6.789257635910367
22 6.3379502 6.017731559783881 6.658168840216119
23 6.43257225 6.094580266470527 6.7705642335294725
24 6.31503505 5.939374200728283 6.6906958992717165
25 6.277284649999999 5.928200317910706 6.626368982089291
26 6.3365867 6.048118140802277 6.6250552591977225
27 6.4625942499999995 6.2107601182061 6.7144283817938994
28 6.48237145 6.153473847238825 6.811269052761174
29 6.454453200000001 6.217795756734296 6.691110643265705
30 6.380641099999999 5.990262691420209 6.77101950857979
31 6.3835328 6.052187676702312 6.7148779232976885
32 6.340987699999999 5.998503190002379 6.6834722099976185
33 6.33796175 5.989054173921911 6.686869326078089
34 6.4572346 6.14323554462158 6.77123365537842
35 6.4779336 6.202314291851169 6.753552908148831
36 6.502580549999999 6.22827737387685 6.776883726123149
37 6.450829199999999 6.148617570997805 6.7530408290021935
38 6.303555750000001 5.959413637027195 6.647697862972807
39 6.488336649999999 6.2406072818015 6.736066018198498
40 6.32129575 5.985652313189316 6.656939186810684
41 6.2989451 5.8942539277231765 6.703636272276824
42 6.364511599999999 6.068609201345747 6.660413998654252
43 6.569914800000001 6.189863277608681 6.9499663223913215
44 6.45486165 6.125911354279313 6.783811945720687
45 6.507269950000001 6.23348680242925 6.781053097570752
46 6.37581585 6.021100353627587 6.7305313463724135
47 6.4320676500000005 6.2063903424759 6.657744957524101
48 6.403216499999999 6.020719572418678 6.78571342758132
49 6.526505899999999 6.158610640658988 6.894401159341011
50 6.486500699999998 6.106512742790417 6.866488657209579


==> fig/results_adam/pgf_dat_train/ffnn_nl_struct_8_test_cancellation_n_epochs_50_train_size_1_0_batch_size_22_lr_0_004884508028205187.dat <==
1 0.94380045 0.5085270024351991 1.379073897564801
2 3.3882278999999995 2.4271044621387174 4.349351337861282
3 4.598359199999999 3.981905294213557 5.214813105786441
4 5.083791500000002 4.7098217060488725 5.4577612939511315
5 5.3435285 5.024864283180398 5.662192716819601
6 5.422875599999999 5.088845345504781 5.756905854495217
7 5.474698050000001 5.160468393551015 5.788927706448987
8 5.41927955 5.052198152808522 5.786360947191477
9 5.442096950000002 5.044815061042113 5.83937883895789
10 5.5274236499999985 5.212667216755295 5.842180083244702
11 5.5455996 5.248200471954305 5.842998728045695
12 5.62211805 5.29234762286508 5.95188847713492
13 5.6489600499999995 5.383601087224767 5.914319012775232
14 5.67064045 5.386668285070851 5.9546126149291485
15 5.50026425 5.212266905246463 5.7882615947535365
16 5.736272 5.43747277711848 6.035071222881519
17 5.61467685 5.310433382830322 5.918920317169679
18 5.7270913 5.409072549536115 6.045110050463884
19 5.637249150000001 5.329121183515575 5.945377116484426
20 5.6655743 5.411848342337584 5.9193002576624165
21 5.7022598 5.395381333225676 6.0091382667743245
22 5.7255211 5.45477833811579 5.99626386188421
23 5.68179415 5.352096712744677 6.011491587255323
24 5.678068300000001 5.382973155738003 5.973163444262
25 5.6853221000000005 5.32280356527896 6.047840634721041
26 5.65936825 5.384409025362623 5.934327474637377
27 5.6501052000000005 5.431500267299112 5.868710132700889
28 5.730924750000001 5.447695090027237 6.014154409972765
29 5.7270670500000005 5.413017371770031 6.04111672822997
30 5.7714865 5.5122855800416595 6.0306874199583405
31 5.75547435 5.475592825544691 6.035355874455309
32 5.7949101 5.6089639602267045 5.980856239773296
33 5.7311815500000005 5.439129939211518 6.023233160788483
34 5.7476335999999995 5.483742287354737 6.011524912645262
35 5.8190116000000005 5.625332937959135 6.012690262040866
36 5.8312902 5.532462523682762 6.130117876317238
37 5.7498769 5.482660049338987 6.017093750661013
38 5.671447549999999 5.399133737802661 5.943761362197337
39 5.669160099999999 5.266721302100256 6.071598897899742
40 5.686222900000001 5.447982993328616 5.924462806671385
41 5.69092165 5.472516335107648 5.909326964892352
42 5.646524150000001 5.463824979123592 5.829223320876411
43 5.816456100000001 5.505477871306592 6.127434328693409
44 5.79744125 5.525229449274558 6.069653050725442
45 5.8389899 5.586279812517545 6.091699987482454
46 5.634024699999999 5.280580860481739 5.98746853951826
47 5.726872050000002 5.39218382106261 6.061560278937393
48 5.75165725 5.431954870697488 6.0713596293025125
49 5.7581403 5.469773017333762 6.046507582666238
50 5.7919099 5.572236557584517 6.011583242415483


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_10-10-10_test_cancellation_n_epochs_50_train_size_1_0_batch_size_170_lr_0_00885635685967304.dat <==
1 1.3704952499999998 1.0350494329326416 1.705941067067358
2 2.5815919999999997 2.0077653978704886 3.1554186021295108
3 3.8138067999999996 3.0917063122962034 4.535907287703796
4 4.4742489 3.822229154474997 5.126268645525004
5 5.051097949999999 4.368373801664416 5.733822098335582
6 5.301045349999999 4.697765314592621 5.904325385407377
7 5.5875149 5.015612773384799 6.159417026615202
8 5.693292350000001 5.042196390827524 6.344388309172478
9 5.66614085 5.148385016396044 6.1838966836039555
10 5.830737199999999 5.4252625516261945 6.236211848373803
11 5.815610250000001 5.166550144164888 6.464670355835113
12 5.8512591 5.326247932319074 6.376270267680926
13 5.725492600000001 5.012670510980841 6.438314689019161
14 6.022742599999999 5.605709194348797 6.4397760056512015
15 6.01313685 5.555305823615563 6.470967876384438
16 5.964255250000001 5.229373452762453 6.699137047237548
17 6.005223800000001 5.526535737861347 6.483911862138656
18 6.187117949999999 5.524098703347274 6.8501371966527245
19 6.096064049999999 5.342573135959792 6.849554964040206
20 6.1697792499999995 5.6592347097769276 6.680323790223071
21 6.22616575 5.671545734610916 6.7807857653890835
22 6.243541600000001 5.6953260571999635 6.791757142800039
23 6.1712522 5.551514061248026 6.790990338751973
24 6.388032749999999 5.938853150977083 6.837212349022915
25 6.36342715 5.908123743056973 6.818730556943026
26 6.176199950000001 5.744791631349969 6.607608268650033
27 6.237374650000001 5.668603573455468 6.806145726544535
28 6.0265298000000005 5.4775121935564 6.575547406443601
29 6.469271050000001 5.869947120252116 7.0685949797478855
30 6.32802095 5.655007536691953 7.0010343633080465
31 6.37279395 5.885266997475888 6.860320902524112
32 6.52002265 5.988004112124366 7.052041187875633
33 6.32985235 5.704979933799999 6.954724766200002
34 6.151812549999999 5.551829944748774 6.751795155251224
35 6.3301364499999995 5.800669051926381 6.859603848073618
36 6.097865700000001 5.427501177086974 6.768230222913028
37 6.38825335 5.692652504081073 7.083854195918928
38 6.478235150000001 6.015737678718668 6.940732621281334
39 6.2175222 5.660853938316563 6.774190461683438
40 6.25062375 5.715921447974576 6.7853260520254235
41 6.255777050000001 5.558147561778819 6.9534065382211825
42 6.1296923 5.461894104850964 6.797490495149036
43 6.29763905 5.669605409560057 6.925672690439943
44 6.191813799999999 5.490224663106932 6.893402936893067
45 6.547255299999999 5.9404099252808615 7.154100674719136
46 6.27870605 5.707292483877312 6.850119616122688
47 6.3094988 5.788519735296283 6.830477864703717
48 6.3746582499999995 5.893901537760548 6.855414962239451
49 6.3421417 5.8692349708259375 6.8150484291740625
50 6.404859649999999 5.83656399286128 6.973155307138717


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_10_test_cancellation_n_epochs_50_train_size_1_0_batch_size_102_lr_0_014680298621380403.dat <==
1 1.567524 1.2793024942425357 1.855745505757464
2 2.23700355 1.8283966504371711 2.6456104495628283
3 2.73999535 2.1651206861128816 3.3148700138871185
4 3.0139801500000005 2.2676287403600592 3.760331559639942
5 3.2073877499999996 2.4780376725668183 3.936737827433181
6 3.3568873499999996 2.5526160246483323 4.1611586753516665
7 3.4636318999999993 2.697550585540503 4.229713214459496
8 3.5447610499999995 2.9364406628706945 4.1530814371293046
9 3.702321 3.0316726872136335 4.372969312786367
10 3.7541446499999997 3.1449479483933453 4.363341351606654
11 3.9086856999999995 3.1203975363118657 4.696973863688133
12 4.124111000000001 3.365620808257682 4.88260119174232
13 3.8385222500000005 3.162885253358692 4.514159246641309
14 3.9136671000000005 3.18689583402274 4.6404383659772614
15 4.1250272 3.4915057379544274 4.758548662045572
16 4.024974200000001 3.3655509901766276 4.684397409823374
17 4.1629304 3.4623032778863605 4.863557522113639
18 4.2200706 3.488281350600871 4.951859849399129
19 4.19734925 3.4448403620313015 4.949858137968699
20 4.25384005 3.425889369967036 5.081790730032964
21 4.2603768 3.6233479417785226 4.897405658221478
22 4.35847075 3.625351007952709 5.091590492047292
23 4.14531115 3.4132232225229604 4.87739907747704
24 4.5660058 3.819243327492336 5.312768272507665
25 4.2613129 3.712646787751221 4.809979012248779
26 4.36862625 3.675739290696545 5.061513209303455
27 4.268914449999999 3.6327482874016193 4.905080612598378
28 4.4650064 3.684782873059906 5.245229926940095
29 4.67567195 4.002477772603056 5.348866127396944
30 4.5422127 3.8640835565670475 5.220341843432953
31 4.6855915 4.144054373017325 5.227128626982675
32 4.599837450000001 4.099459239704381 5.10021566029562
33 4.5699491000000005 3.8801125725115018 5.259785627488499
34 4.46290075 3.836449856244482 5.089351643755518
35 4.626159800000001 4.086076385457339 5.166243214542662
36 4.4668852999999995 3.952088982152533 4.9816816178474665
37 4.600440000000001 4.0400063850905275 5.160873614909474
38 4.63885285 4.097875709508253 5.179829990491747
39 4.512134400000001 3.962672540851579 5.0615962591484225
40 4.7103649 4.164023170568786 5.256706629431214
41 4.720838349999999 4.104605878551255 5.3370708214487435
42 4.40504875 3.8223997867150836 4.987697713284915
43 4.65130435 3.995761416174436 5.306847283825564
44 4.6814046 4.104363417064379 5.25844578293562
45 4.4508493 3.917648456880908 4.984050143119092
46 4.637493900000001 4.0317523641553885 5.243235435844613
47 4.688216899999999 4.164385746392378 5.212048053607619
48 4.62811485 4.0736590142090625 5.182570685790938
49 4.739527849999999 4.109076107995881 5.369979592004118
50 4.502626449999999 3.9870711156885914 5.018181784311407


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_12-12-12_test_cancellation_n_epochs_50_train_size_1_0_batch_size_156_lr_0_003887654113612277.dat <==
1 1.2653058 0.9853151886646196 1.5452964113353802
2 2.4446966999999997 1.9589616786259896 2.93043172137401
3 3.2008225 2.3705740086020635 4.031070991397937
4 3.9457101000000003 2.994191423152147 4.897228776847854
5 4.770728050000001 4.02763999304743 5.5138161069525715
6 4.52375325 3.575413482027156 5.472093017972845
7 4.862941650000001 3.98345571141802 5.7424275885819815
8 4.74882075 3.874767572630918 5.622873927369082
9 5.10742245 3.8121587042299545 6.402686195770045
10 5.2755439 4.560430416454004 5.9906573835459955
11 4.7611317500000006 3.82373059539244 5.698532904607561
12 5.092208449999999 4.07980511879304 6.104611781206959
13 5.62616985 4.988692618943606 6.263647081056394
14 5.325065049999999 4.095992287162075 6.554137812837923
15 5.9468783 4.8077219303541945 7.086034669645805
16 5.785116049999999 5.023803579183156 6.546428520816843
17 5.7684655000000005 4.906077161495212 6.630853838504789
18 5.563371300000001 4.556225399829668 6.570517200170334
19 5.682419049999998 4.759282562601116 6.605555537398881
20 5.822151 5.213845187918116 6.430456812081884
21 5.6687408999999995 4.68317031695539 6.654311483044609
22 5.69406315 4.623224180961551 6.764902119038449
23 5.7107940500000005 4.61993556872122 6.801652531278781
24 6.00955205 5.099708889308528 6.919395210691472
25 5.820270150000001 5.045651756123489 6.594888543876513
26 6.08892495 5.364706084177486 6.813143815822514
27 5.90925945 5.185130596775557 6.633388303224444
28 6.1712162 5.450628424182189 6.891803975817811
29 6.421190749999999 5.814343582944828 7.028037917055171
30 6.188633899999999 5.483617833653856 6.893649966346143
31 6.04493215 4.963709882992366 7.126154417007634
32 6.2260301500000015 5.5437279034041635 6.908332396595839
33 5.979568899999999 5.017348099600377 6.941789700399622
34 5.7683289 4.549940179035919 6.9867176209640816
35 5.820957300000001 4.832917210248219 6.808997389751783
36 6.078666849999999 5.35272896846789 6.804604731532109
37 6.058573150000001 5.249423592606297 6.867722707393705
38 6.00992665 5.254765861599524 6.765087438400475
39 6.068369450000001 5.278329381489899 6.858409518510104
40 6.01584345 5.250878299090989 6.780808600909012
41 6.1118668000000005 5.149450966538206 7.074282633461795
42 6.0631431000000005 5.278028490949392 6.848257709050609
43 6.1969343 5.527712920757219 6.86615567924278
44 6.345702999999999 5.64147941971885 7.049926580281149
45 5.758835149999999 4.957922860382073 6.559747439617924
46 6.3211067 5.474501907636993 7.167711492363006
47 6.327268950000001 5.5581896582115355 7.096348241788466
48 6.007319799999999 5.262024046783023 6.752615553216976
49 6.2911328 5.601000938926147 6.981264661073853
50 6.1737578 5.2332291178326455 7.114286482167354


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_12_test_cancellation_n_epochs_50_train_size_1_0_batch_size_180_lr_0_008131684350305219.dat <==
1 0.9641005 0.7023644282121204 1.2258365717878796
2 1.7217850999999995 1.3112916491903794 2.1322785508096196
3 2.45232895 1.9848453770714451 2.919812522928555
4 2.8346277499999997 2.233065780717543 3.4361897192824564
5 3.22730015 2.5356123647560884 3.9189879352439116
6 3.37636815 2.635008605059606 4.117727694940394
7 3.9090754499999996 2.9802755392627365 4.837875360737263
8 4.049593649999999 3.105982948966026 4.993204351033973
9 4.264483150000001 3.5689245833976426 4.96004171660236
10 4.5102862 3.681093619006984 5.339478780993017
11 4.68781455 3.812053243406332 5.563575856593667
12 4.980738099999999 3.9940953262230408 5.967380873776957
13 4.995336599999999 4.141295860713494 5.849377339286504
14 4.97802335 4.216876412165308 5.739170287834692
15 5.2434176 4.442318365706495 6.044516834293505
16 5.55123 4.811481371806883 6.290978628193118
17 5.499094449999999 4.785084784334297 6.213104115665701
18 5.455271950000001 4.952873010937977 5.957670889062025
19 5.636846349999999 5.110266864634278 6.16342583536572
20 5.707912500000001 5.136314742613523 6.2795102573864785
21 5.54731255 4.902906096673648 6.191719003326352
22 5.75188205 5.142202506750312 6.361561593249688
23 5.683972649999999 4.959557036970139 6.40838826302986
24 5.742923950000001 5.029772031654935 6.456075868345066
25 5.786285500000001 5.072036911750328 6.500534088249673
26 5.72355285 5.168303185868875 6.278802514131125
27 5.5972903 5.0100365225052865 6.184544077494714
28 5.67230665 5.107277632866431 6.23733566713357
29 6.02766275 5.490679975432243 6.564645524567758
30 5.7957113499999995 5.130065565238294 6.461357134761705
31 5.9130006999999996 5.248681826298439 6.57731957370156
32 5.97035865 5.446378379581612 6.494338920418388
33 5.8579422999999995 5.396595597709943 6.319289002290056
34 5.978557900000001 5.502459463758513 6.454656336241489
35 5.91760035 5.366357827447696 6.468842872552304
36 5.954286049999999 5.358967714975579 6.54960438502442
37 5.787929849999999 5.219353810364642 6.356505889635357
38 6.08216275 5.696555690526386 6.467769809473614
39 6.041329999999999 5.617084102871577 6.465575897128422
40 6.131328399999999 5.641550820914717 6.621105979085281
41 6.1528036 5.590810625754201 6.7147965742458
42 6.04483165 5.578865270661932 6.510798029338067
43 5.98630595 5.389926540775849 6.582685359224151
44 5.8515507 5.149130838835176 6.553970561164824
45 5.972626100000001 5.373672839359081 6.571579360640921
46 6.0543203000000005 5.473448220509077 6.635192379490924
47 6.1617634500000005 5.569195321129954 6.754331578870047
48 6.148520349999999 5.769570384476676 6.527470315523322
49 6.093564649999999 5.804064086049033 6.383065213950966
50 6.0881703499999995 5.440808410260623 6.735532289739376


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_14-14-14_test_cancellation_n_epochs_50_train_size_1_0_batch_size_162_lr_0_00697555353874144.dat <==
1 1.875545 1.4921953677801425 2.2588946322198575
2 3.4906257 2.739563297947141 4.2416881020528585
3 4.5674331499999985 3.783074454725555 5.351791845274442
4 5.3406672 4.787723568857404 5.893610831142597
5 5.750673900000001 5.14910108691102 6.352246713088982
6 5.894574050000001 5.395975712885799 6.393172387114203
7 6.069439 5.648456179695181 6.490421820304819
8 5.9788929500000005 5.42970797421921 6.528077925780791
9 5.94026335 5.3133935424628 6.567133157537201
10 6.2722427 5.67680465827852 6.867680741721479
11 6.24834745 5.806828045063424 6.689866854936575
12 6.276995900000001 5.755338463665207 6.798653336334795
13 6.46731595 6.014143497634846 6.920488402365153
14 6.4338493 5.895959972046183 6.971738627953818
15 6.35650355 5.90755540956689 6.80545169043311
16 6.40341585 5.812428916878525 6.994402783121475
17 6.4473576999999995 6.0139034030845 6.880811996915499
18 6.4842423 5.971967255419445 6.996517344580555
19 6.656859750000001 6.169605669520845 7.1441138304791565
20 6.4593801499999985 6.0047191691485216 6.9140411308514755
21 6.479023000000001 5.886747301894887 7.071298698105115
22 6.460152950000001 6.008876847452517 6.9114290525474855
23 6.70441125 6.192647750821241 7.216174749178759
24 6.594194 6.221392136373488 6.9669958636265115
25 6.52433195 6.15351957807095 6.895144321929049
26 6.456404050000001 5.977923187074797 6.934884912925204
27 6.579341000000001 6.013489852264928 7.145192147735075
28 6.56999395 6.043757472217865 7.096230427782134
29 6.65008965 6.247390667851761 7.052788632148239
30 6.64262085 6.285161267419637 7.000080432580363
31 6.55130085 6.070598178190463 7.0320035218095365
32 6.711336350000001 6.25560122630376 7.167071473696241
33 6.35230445 5.846449214696215 6.858159685303785
34 6.6780837 6.235082395399991 7.121085004600009
35 6.680392499999999 6.232841523190709 7.127943476809289
36 6.7759805 6.295232866558451 7.256728133441549
37 6.61785435 6.2220196637658 7.0136890362342
38 6.61030545 6.2617221881203635 6.958888711879637
39 6.5380834000000005 6.02442096004187 7.051745839958131
40 6.550120250000001 6.087201401729607 7.0130390982703945
41 6.5943801 5.994420568535677 7.194339631464324
42 6.56632825 6.132947134314639 6.99970936568536
43 6.783005950000001 6.37523573250558 7.1907761674944215
44 6.83447295 6.424520196260685 7.244425703739315
45 6.6010136500000005 6.210084692909294 6.991942607090707
46 6.376100599999999 5.823970030311325 6.928231169688673
47 6.75956915 6.290945871571552 7.228192428428448
48 6.651616949999999 6.074751986919949 7.228481913080049
49 6.6258462 6.06501330725479 7.1866790927452096
50 6.558950449999999 5.940386457491749 7.17751444250825


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_14_test_cancellation_n_epochs_50_train_size_1_0_batch_size_162_lr_0_00697555353874144.dat <==
1 1.164329 0.9073614921714809 1.4212965078285191
2 2.1798992 1.5720920589125824 2.7877063410874174
3 3.0442677999999996 2.3278316361530313 3.760703963846968
4 3.6156170000000003 2.8370486408276667 4.394185359172334
5 4.27175775 3.2366729902480325 5.306842509751967
6 4.63782665 3.6427826949927713 5.632870605007229
7 4.91541035 4.00782791865471 5.82299278134529
8 5.1279840000000005 4.361959564526236 5.894008435473765
9 5.40686495 4.574425922690884 6.239303977309116
10 5.552812299999999 4.754909366919096 6.350715233080903
11 5.51815555 4.81728962593032 6.219021474069681
12 5.67782785 4.967672003640042 6.387983696359957
13 5.7179623500000005 5.206791871214764 6.229132828785237
14 5.753481750000001 5.161065370582376 6.345898129417625
15 5.90405005 5.212294390948303 6.595805709051698
16 5.819818400000001 5.257393352534705 6.382243447465297
17 5.8692262 5.328410544189112 6.410041855810888
18 5.975799050000001 5.483908505237808 6.467689594762194
19 6.104481299999999 5.511664467981027 6.697298132018971
20 6.0208742 5.355513373795707 6.686235026204293
21 5.896108099999999 5.439209647911255 6.353006552088743
22 6.0911322000000006 5.597200030506395 6.585064369493606
23 6.187634699999999 5.673003419051678 6.7022659809483205
24 5.964531149999999 5.6738754780848835 6.255186821915115
25 6.132655300000001 5.629428954903572 6.635881645096429
26 6.12130145 5.604448051936731 6.638154848063269
27 6.16840245 5.619970335392233 6.716834564607768
28 6.11057295 5.641547799288071 6.579598100711928
29 6.3019827500000005 5.8424163208272555 6.761549179172746
30 6.12662145 5.607110679987724 6.646132220012276
31 6.00249215 5.441484867541895 6.563499432458105
32 6.231665950000001 5.872879272297153 6.590452627702849
33 6.080876299999999 5.592414563384213 6.569338036615785
34 6.28988025 5.872349296615599 6.707411203384402
35 6.1387138000000006 5.659099506722725 6.618328093277276
36 6.41424495 5.968623505709392 6.8598663942906075
37 6.2047839 5.851718688886968 6.557849111113032
38 6.189997700000001 5.694905276773277 6.6850901232267255
39 6.036474849999999 5.602984553436134 6.469965146563864
40 6.17522415 5.806776195168755 6.543672104831245
41 6.0765551 5.610979160998756 6.542131039001244
42 6.1594291000000005 5.625084303810228 6.693773896189773
43 6.375236450000001 6.014545482671115 6.735927417328887
44 6.428950650000002 6.073020417011671 6.7848808829883325
45 6.34472255 5.844327772674589 6.845117327325411
46 6.04221145 5.537399715869197 6.547023184130802
47 6.375882249999999 5.911471926992222 6.840292573007776
48 6.146356999999999 5.746853995862608 6.54586000413739
49 6.37067765 5.890405368802107 6.850949931197893
50 6.2516887500000005 5.667633394125758 6.835744105874243


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_16-16-16_test_cancellation_n_epochs_50_train_size_1_0_batch_size_152_lr_0_004859727512044656.dat <==
1 1.6190647499999997 1.1252256844668165 2.112903815533183
2 3.18571055 2.472293028282284 3.899128071717716
3 4.37578675 3.5000001252075292 5.25157337479247
4 5.035592149999999 4.477949596755605 5.593234703244394
5 5.409196700000001 4.653441034822484 6.164952365177517
6 5.534903749999998 4.905781200694072 6.164026299305924
7 5.7599983 5.1053054061890855 6.414691193810915
8 5.7841462 5.026709954001923 6.541582445998078
9 6.15046975 5.683421231310681 6.617518268689319
10 6.046974350000001 5.462314678159256 6.631634021840746
11 5.87521325 5.248980595548168 6.501445904451832
12 6.23532475 5.788326194953804 6.6823233050461965
13 6.3018474 5.6726294283500796 6.93106537164992
14 6.19811485 5.744958389433974 6.651271310566025
15 6.37995115 5.841378190926369 6.918524109073632
16 6.11969995 5.507916665468502 6.731483234531498
17 6.15583035 5.691954381278373 6.619706318721626
18 6.485429550000001 6.0545138241963965 6.9163452758036055
19 6.2448153500000005 5.473329175466505 7.016301524533496
20 6.4057844 5.996288794008141 6.815280005991859
21 6.7288241499999994 6.240731795778047 7.216916504221952
22 6.698180750000001 6.301010617440933 7.095350882559068
23 6.77973345 6.136546708587409 7.422920191412591
24 6.531571599999998 6.007983447004975 7.055159752995021
25 6.544347849999999 5.935026999382587 7.153668700617412
26 6.479364600000001 6.038342746056072 6.92038645394393
27 6.377850599999999 5.792989066421887 6.96271213357811
28 6.550449950000001 6.1991448111415615 6.90175508885844
29 6.70699055 6.15206755013367 7.261913549866331
30 6.7222196 6.258009919077423 7.186429280922576
31 6.6941925 6.192275558809578 7.196109441190422
32 6.493469999999999 5.923366672594344 7.0635733274056545
33 6.554048400000001 6.027596560240712 7.0805002397592895
34 6.615112600000001 6.012587018109787 7.217638181890214
35 6.638294700000001 5.988679538692624 7.287909861307378
36 6.539750749999999 6.044471146687498 7.035030353312499
37 6.7231793 6.2564348095638405 7.1899237904361595
38 6.608375449999999 6.069340969924793 7.147409930075204
39 6.5612594 6.0704209873926125 7.052097812607387
40 6.745765850000001 6.127966681252399 7.363565018747602
41 6.709845449999999 6.235684499290593 7.184006400709404
42 6.592468200000001 5.9694678477336 7.215468552266402
43 6.6619512499999995 5.95084887414594 7.373053625854059
44 6.4610636 5.597734245890261 7.324392954109739
45 6.602517450000001 6.192254181480081 7.01278071851992
46 6.4389033000000016 5.464481988961542 7.413324611038461
47 6.674915950000002 6.134986331621785 7.214845568378219
48 6.6769187500000005 6.0412014762947885 7.312636023705212
49 6.662364149999999 6.1253436434930055 7.199384656506993
50 6.625640300000001 6.1904131190902945 7.060867480909707


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_16_test_cancellation_n_epochs_50_train_size_1_0_batch_size_152_lr_0_004859727512044656.dat <==
1 1.01584435 0.7827436361788547 1.2489450638211455
2 1.89986255 1.5073178407940961 2.2924072592059037
3 2.7734622500000006 2.3779761089575016 3.1689483910424996
4 3.5398565499999997 2.9266839175602866 4.153029182439713
5 4.10729495 3.37923498182056 4.835354918179441
6 4.43769755 3.7099028934666154 5.165492206533385
7 4.8145109 4.163504930829294 5.465516869170706
8 5.114636800000001 4.512262708076253 5.717010891923749
9 5.4032142499999996 4.788535374338904 6.017893125661095
10 5.300687 4.634892218432661 5.966481781567339
11 5.56430035 4.990878587015696 6.137722112984304
12 5.701709350000001 5.218944066393332 6.184474633606669
13 5.576937000000001 4.881650101964305 6.272223898035697
14 6.1061229 5.600075253030181 6.612170546969819
15 5.736788149999999 5.044204799523735 6.429371500476263
16 5.8038268 5.312124358720866 6.295529241279135
17 5.6384903 5.053268280557199 6.223712319442801
18 6.19007105 5.762372291371398 6.617769808628602
19 6.059172949999999 5.470009390595356 6.648336509404642
20 6.0673932 5.458117084134738 6.6766693158652615
21 6.350920200000001 5.91237210286508 6.789468297134921
22 6.30303615 5.750468203414036 6.855604096585963
23 6.27542235 5.739038784410666 6.811805915589335
24 6.1851408 5.622877243083086 6.747404356916914
25 6.1326629 5.561129253158898 6.704196546841102
26 5.99201495 5.482628611850509 6.5014012881494905
27 6.071195349999998 5.46626593236648 6.6761247676335165
28 6.217974150000002 5.654008516304714 6.7819397836952895
29 6.52499475 6.095006556809899 6.954982943190101
30 6.552379499999999 6.0032601448439 7.101498855156098
31 6.442619550000001 5.985918210268829 6.899320889731173
32 6.271089249999999 5.80746299011011 6.734715509889889
33 6.205639649999999 5.743998836938235 6.667280463061764
34 6.008767349999999 5.3822806129857765 6.635254087014222
35 6.3627781500000005 5.6846193106303975 7.040936989369603
36 6.349740650000001 5.817614761971306 6.881866538028696
37 6.36329925 5.9941912118595555 6.732407288140444
38 6.34313105 5.85596175127106 6.83030034872894
39 6.1465191 5.448998437768414 6.844039762231586
40 6.366875599999999 5.805892495499035 6.927858704500964
41 6.39369895 5.912711144758591 6.8746867552414095
42 6.09792755 5.376935623808487 6.818919476191512
43 6.43971035 5.937458020246292 6.941962679753709
44 6.270182149999999 5.649687420005113 6.890676879994886
45 6.213361299999999 5.80677616252027 6.619946437479728
46 6.35263245 5.523582385854566 7.181682514145433
47 6.275391600000001 5.9709021679990855 6.579881032000916
48 6.377045450000002 5.736663058899694 7.017427841100309
49 6.03258945 5.419123234107513 6.6460556658924865
50 6.2404081499999995 5.754868911450809 6.72594738854919


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_18-18-18_test_cancellation_n_epochs_50_train_size_1_0_batch_size_156_lr_0_003887654113612277.dat <==
1 1.7577337000000004 1.4433923357233434 2.0720750642766577
2 3.1093439500000004 2.786809808066084 3.4318780919339167
3 3.889567350000001 3.1864848196563527 4.592649880343649
4 4.5205352 3.7435860117039703 5.297484388296031
5 5.5456763 5.021225898684957 6.0701267013150435
6 4.6638398500000005 3.4616262801788027 5.866053419821198
7 5.0809565 4.169037335336569 5.992875664663432
8 5.1189071 4.048911785570077 6.188902414429924
9 5.5874024 3.9893534860036732 7.185451313996327
10 5.448527100000001 4.42127057850535 6.475783621494651
11 5.3807718 4.55370929364727 6.20783430635273
12 5.461272500000001 4.580291938132345 6.342253061867656
13 5.801495649999999 5.045650150412664 6.557341149587334
14 5.832448999999999 4.810292945407942 6.854605054592056
15 5.785384799999998 4.556147962098832 7.014621637901165
16 6.002075850000001 4.919198130714149 7.084953569285853
17 5.911371300000001 4.730892103985218 7.091850496014784
18 5.8824314499999995 5.002830312605813 6.762032587394186
19 5.874512049999999 4.770848989546108 6.97817511045389
20 6.008478749999999 4.907768770354368 7.109188729645631
21 5.905034099999998 5.251915074858723 6.558153125141273
22 5.8844913 4.544391906945548 7.224590693054451
23 5.70194235 4.419868760141709 6.984015939858292
24 6.149683350000001 5.1014268592112115 7.1979398407887905
25 6.007916799999999 5.1746414652789 6.841192134721099
26 6.2541936 5.475872867445007 7.032514332554992
27 6.064004550000001 5.27131784075741 6.8566912592425915
28 6.1976948 5.5392830375194375 6.856106562480562
29 6.502415599999999 5.805306128395331 7.1995250716046675
30 6.294376949999999 5.540026714606686 7.048727185393313
31 6.22833675 5.455383089988492 7.001290410011509
32 6.2391277 5.546641567228729 6.931613832771271
33 6.143243849999999 5.291738145194373 6.994749554805626
34 5.817463750000002 4.720783947089148 6.914143552910855
35 5.613909349999999 4.440607171535122 6.787211528464876
36 6.3763821499999995 5.563906867559772 7.188857432440227
37 6.263697250000001 5.501386822531448 7.026007677468553
38 6.18370595 5.407733677618153 6.959678222381847
39 6.1151392 5.410896352962516 6.819382047037483
40 6.001103949999999 4.9689133081426204 7.033294591857378
41 6.3115587 5.450623758787361 7.172493641212639
42 6.2456379 5.332785714202984 7.158490085797016
43 6.231941600000001 5.486619268097729 6.9772639319022725
44 6.625268750000001 5.745714981653467 7.5048225183465345
45 6.233885899999999 5.477125917700267 6.990645882299731
46 6.46219315 5.723162094271333 7.201224205728667
47 6.484763599999999 5.576691669004475 7.392835530995523
48 6.252485899999999 5.61284340015865 6.892128399841348
49 6.334133749999999 5.571131490403156 7.097136009596841
50 6.224401349999999 5.0796096516636045 7.369193048336394


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_18_test_cancellation_n_epochs_50_train_size_1_0_batch_size_180_lr_0_008131684350305219.dat <==
1 1.42112795 1.1254333673079129 1.7168225326920872
2 2.7443405499999995 2.214334234508526 3.274346865491473
3 4.064802049999999 3.193629548874219 4.9359745511257795
4 4.58987435 3.9183885513893904 5.261360148610609
5 5.22662405 4.6408745202482065 5.812373579751793
6 5.199011950000001 4.564287351861133 5.8337365481388685
7 5.6076735 5.24876436759578 5.9665826324042195
8 5.563602349999999 4.984069015422144 6.143135684577854
9 5.619268700000001 5.052348739617576 6.186188660382426
10 5.74258655 5.252504734440856 6.232668365559145
11 5.798715 5.1861456025833474 6.411284397416652
12 5.7575273 5.165888154997735 6.349166445002264
13 5.988225500000001 5.536210025707196 6.440240974292807
14 5.661146349999999 5.013353271293668 6.3089394287063305
15 6.0603257500000005 5.621224959526347 6.499426540473654
16 6.299771949999999 5.839523730736798 6.760020169263201
17 6.086212300000001 5.6590793895190705 6.513345210480931
18 5.9216514 5.187365361481399 6.655937438518601
19 6.080702500000001 5.580709774418969 6.580695225581033
20 5.9997714 5.44487089275745 6.55467190724255
21 6.05813545 5.448109186595097 6.668161713404903
22 6.277506 5.759189610165567 6.7958223898344325
23 6.08200605 5.629745219250368 6.534266880749633
24 6.07827805 5.573910306169918 6.582645793830082
25 5.984743449999999 5.406200199004667 6.563286700995331
26 6.20631025 5.729073864706205 6.683546635293794
27 5.923239499999999 5.49118661919633 6.355292380803669
28 6.0740146500000005 5.498692810694097 6.649336489305904
29 6.223851499999999 5.695005349634461 6.752697650365538
30 6.177113100000001 5.668418408881654 6.685807791118347
31 6.2579273 5.777585118873764 6.7382694811262365
32 6.222576600000001 5.611311614209926 6.833841585790076
33 6.2077351499999995 5.7571712168170075 6.658299083182992
34 6.1640604 5.65334802839986 6.674772771600141
35 6.1914070500000005 5.5998179761503835 6.7829961238496175
36 5.979862800000001 5.353277327698368 6.606448272301634
37 6.0870767500000005 5.649293308167069 6.524860191832932
38 6.225553049999999 5.662194896608884 6.788911203391114
39 6.36407955 5.924776795303939 6.80338230469606
40 6.27608535 5.81561648942523 6.73655421057477
41 6.2206636500000005 5.748665999658362 6.692661300341639
42 6.244624 5.569002109865067 6.920245890134933
43 6.107624700000001 5.528032646740115 6.687216753259886
44 5.97607025 5.405410673054088 6.546729826945913
45 6.1794343000000005 5.584004900253305 6.774863699746696
46 6.36383745 5.993692510264297 6.733982389735703
47 6.363578250000001 5.818746817846726 6.908409682153275
48 6.2768369 5.753620486281078 6.800053313718922
49 6.252345050000001 5.738641605541481 6.76604849445852
50 6.1725357999999995 5.671543107478482 6.673528492521517


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_2-2-2_test_cancellation_n_epochs_50_train_size_1_0_batch_size_59_lr_0_009171042088161836.dat <==
1 0.40014849999999996 0.14623801436037537 0.6540589856396246
2 0.6639813499999999 0.42215109629788866 0.9058116037021111
3 0.806752 0.5134876391576024 1.1000163608423976
4 0.9170919499999999 0.6538221570442803 1.1803617429557196
5 0.9629367 0.6912745152761963 1.2345988847238036
6 0.9910553999999998 0.7344649706415766 1.2476458293584232
7 1.00104955 0.7516312207859114 1.2504678792140886
8 0.9949067000000001 0.7306379002901024 1.2591754997098978
9 0.9980491 0.7298286892951285 1.2662695107048716
10 1.0200641000000001 0.7788658123102032 1.261262387689797
11 1.00438035 0.7414224562680803 1.2673382437319196
12 1.0204797499999998 0.7578561616127655 1.2831033383872341
13 1.0092900999999999 0.7420416315763436 1.276538568423656
14 1.0214917 0.7527208119867889 1.2902625880132108
15 1.0213683 0.7434447537736862 1.2992918462263137
16 1.0193515 0.7510716600342471 1.2876313399657529
17 0.9910291499999999 0.7241310120849378 1.257927287915062
18 1.04220245 0.7914496085625649 1.2929552914374352
19 0.9998089999999997 0.7501108938437856 1.249507106156214
20 1.0506593 0.7738029806184298 1.32751561938157
21 1.0515409 0.8346472171378889 1.268434582862111
22 1.0358972 0.8145184663769168 1.2572759336230832
23 1.0387791499999999 0.8032003163787946 1.2743579836212051
24 1.0192213 0.7748733904060975 1.2635692095939026
25 1.0207375500000002 0.8162811270168924 1.225193972983108
26 1.0752761999999998 0.8498353983793526 1.3007170016206469
27 1.0582529999999999 0.8611776212947948 1.255328378705205
28 1.0221042000000002 0.8233047033968649 1.2209036966031355
29 1.0568070499999997 0.8296322554224598 1.2839818445775397
30 1.0550423999999998 0.8162083227217772 1.2938764772782225
31 1.0562934000000002 0.8162001270489656 1.2963866729510347
32 1.0767390000000001 0.8559380139933701 1.2975399860066301
33 1.0716446000000002 0.8634649731700916 1.2798242268299087
34 1.0937117 0.8976549235491209 1.2897684764508792
35 1.06615545 0.8827052974491025 1.2496056025508973
36 1.0475286000000001 0.8413434288226335 1.2537137711773667
37 1.0403388999999998 0.8303609455081294 1.2503168544918704
38 1.0544965000000002 0.8212578586087204 1.2877351413912799
39 1.08746235 0.8307496536177846 1.3441750463822153
40 1.07167725 0.8391268893200228 1.3042276106799773
41 1.0689117000000001 0.8489884215308713 1.2888349784691289
42 1.03580815 0.8288855829123876 1.2427307170876125
43 1.0298835 0.8946998704428306 1.1650671295571693
44 1.05702845 0.8742561777351745 1.2398007222648255
45 1.1000839 0.9401950277621547 1.2599727722378453
46 1.0163484 0.744670736986752 1.288026063013248
47 1.1221935999999997 0.9403396433401568 1.3040475566598426
48 1.0134680500000002 0.7700047623413728 1.2569313376586275
49 1.11540945 0.9266275614716046 1.3041913385283954
50 1.07522795 0.9072873793818569 1.243168520618143


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_20-20-20_test_cancellation_n_epochs_50_train_size_1_0_batch_size_162_lr_0_00697555353874144.dat <==
1 2.4048213 1.9830141240389811 2.826628475961019
2 4.337540249999999 3.8045616973487806 4.870518802651217
3 5.1567129000000005 4.7637464802735945 5.5496793197264065
4 5.599728900000001 5.188694911888567 6.010762888111434
5 6.00830955 5.533087645114348 6.483531454885652
6 5.9922051 5.551691914576918 6.432718285423081
7 6.031225399999999 5.5986084902721895 6.463842309727809
8 6.101694 5.662190593732199 6.541197406267801
9 5.969500899999999 5.465954140511081 6.473047659488917
10 6.37005595 5.898791724106344 6.841320175893657
11 6.2864002 5.777940340984699 6.794860059015301
12 6.37402935 5.96150479528922 6.78655390471078
13 6.328718800000001 5.832370505611413 6.825067094388588
14 6.35766935 5.830722223444282 6.884616476555718
15 6.45522215 5.9791020486819315 6.9313422513180685
16 6.464694800000001 6.087091047484405 6.842298552515597
17 6.30553525 5.577927798581663 7.033142701418337
18 6.53653545 6.004587090670875 7.068483809329124
19 6.56863895 6.044394142566348 7.092883757433653
20 6.515300400000001 6.009904748990082 7.02069605100992
21 6.3400320500000005 5.876759979002031 6.80330412099797
22 6.425810550000001 5.867544565121066 6.984076534878937
23 6.5681441 6.162048519424577 6.9742396805754225
24 6.3454183 5.934728486503232 6.756108113496769
25 6.447611349999998 5.8357089862727225 7.059513713727274
26 6.48377505 6.051749592712414 6.915800507287586
27 6.479292400000001 5.952501727538405 7.006083072461597
28 6.60022685 6.1280677640906775 7.072385935909323
29 6.45341595 6.065065624816221 6.8417662751837796
30 6.45698915 6.088507511087656 6.8254707889123445
31 6.60406895 6.022832020423818 7.185305879576182
32 6.64673205 6.211745699172014 7.081718400827985
33 6.535788599999999 6.11384801646253 6.957729183537468
34 6.540091999999999 6.082425857053855 6.997758142946142
35 6.43923725 5.927814260210053 6.950660239789946
36 6.72865185 6.241234645820945 7.216069054179056
37 6.5371849 5.99949952856398 7.074870271436019
38 6.614993100000001 6.316479120204264 6.913507079795739
39 6.587102 6.190592412620956 6.983611587379044
40 6.431505499999998 5.993014892272022 6.8699961077279745
41 6.669967199999999 6.197432963099476 7.142501436900523
42 6.64404645 6.024208682671123 7.263884217328878
43 6.7842619499999985 6.36676510422527 7.201758795774727
44 6.688718849999999 6.165927512882476 7.211510187117522
45 6.662878749999999 6.1026974876854805 7.223060012314518
46 6.48265435 5.999618819330849 6.96568988066915
47 6.747716250000002 6.408582801696259 7.086849698303745
48 6.574533049999999 6.183003382850181 6.966062717149818
49 6.624267149999999 6.226861665010011 7.0216726349899865
50 6.534998599999999 5.930304803307706 7.139692396692292


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_20_test_cancellation_n_epochs_50_train_size_1_0_batch_size_158_lr_0_0023234741855871666.dat <==
1 0.8272815000000001 0.6873971177543398 0.9671658822456605
2 1.6280203000000004 1.3537191951937857 1.9023214048062151
3 2.5002477500000007 2.1582291601975054 2.842266339802496
4 3.27443385 2.869083170530448 3.679784529469552
5 4.10109805 3.5510137958739185 4.651182304126081
6 4.795681 4.256146229103907 5.3352157708960934
7 5.298778100000001 4.8526121228767 5.744944077123302
8 5.5322014 5.2454830783098085 5.818919721690191
9 5.752264700000001 5.410256601865454 6.094272798134549
10 5.91172925 5.486294858712356 6.337163641287643
11 6.094628649999999 5.789489587787002 6.399767712212996
12 6.054524849999999 5.691155155872479 6.4178945441275195
13 6.143949650000001 5.791872819602391 6.49602648039761
14 6.18973335 5.763666473373892 6.615800226626108
15 6.048108350000001 5.7043106407523565 6.391906059247645
16 6.334196049999998 6.071932374496798 6.596459725503198
17 6.3141263 5.930677085781859 6.697575514218141
18 6.4130753 6.139164508014161 6.6869860919858395
19 6.4310665500000015 6.008781786285222 6.853351313714781
20 6.477327749999999 6.090499490915185 6.864156009084812
21 6.375612100000001 6.096121387619267 6.6551028123807345
22 6.45470945 6.078752459885775 6.830666440114225
23 6.466673200000001 6.1405599926535945 6.792786407346407
24 6.530086249999999 6.179185482317186 6.880987017682813
25 6.508384999999999 6.15618864828011 6.860581351719888
26 6.5069623 6.1120412471786665 6.901883352821333
27 6.515766600000001 6.126605995280767 6.904927204719235
28 6.50641675 6.155815377364941 6.857018122635059
29 6.65720965 6.321982396148487 6.992436903851514
30 6.514687600000002 6.247433420746169 6.7819417792538355
31 6.5499797 6.159794790598432 6.940164609401568
32 6.6988763 6.40510011468538 6.99265248531462
33 6.5549243499999985 6.288745327859208 6.821103372140789
34 6.650997450000001 6.453740812230451 6.8482540877695515
35 6.571603949999999 6.126210277955315 7.016997622044683
36 6.7767249 6.296517077476469 7.25693272252353
37 6.641808450000001 6.291723687772555 6.991893212227447
38 6.48871805 5.964041081850123 7.013395018149877
39 6.600242449999999 6.280028584366502 6.920456315633496
40 6.459974150000001 6.1365479826354425 6.783400317364559
41 6.658672899999999 6.150756367917817 7.166589432082181
42 6.558520999999999 6.149385567553602 6.967656432446396
43 6.64016885 6.280639684299737 6.999698015700264
44 6.7284473500000015 6.416607749736136 7.040286950263867
45 6.701455900000001 6.22015837763718 7.182753422362822
46 6.60084035 6.264306285537683 6.937374414462318
47 6.7278946500000005 6.304210130035053 7.151579169964948
48 6.697167750000001 6.293195736608495 7.101139763391507
49 6.76318495 6.34474446452931 7.181625435470691
50 6.707070100000001 6.278182513312895 7.1359576866871075


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_2_test_cancellation_n_epochs_50_train_size_1_0_batch_size_119_lr_0_014562165780761898.dat <==
1 0.0507953 -0.042643281419614876 0.14423388141961488
2 0.11019609999999999 -0.03628367658260545 0.25667587658260543
3 0.12991040000000004 -0.037356069484891063 0.29717686948489114
4 0.1380592 -0.02494572311387408 0.3010641231138741
5 0.1648872 -0.010523512200709101 0.34029791220070915
6 0.16351405000000002 0.0011303084143735875 0.3258977915856265
7 0.17640355 0.01378481127642145 0.33902228872357854
8 0.18197740000000004 -0.00033257601870276265 0.36428737601870287
9 0.18855855 0.01662583414362931 0.3604912658563707
10 0.19892899999999997 0.022830195741140785 0.3750278042588592
11 0.19686914999999997 0.025322686539433398 0.3684156134605665
12 0.19402875 0.01094643264278633 0.37711106735721367
13 0.2053064 0.036329760165850156 0.37428303983414984
14 0.19553484999999998 0.020445542627083868 0.3706241573729161
15 0.20105979999999998 0.02133601003423055 0.38078358996576944
16 0.20289875 0.03383472930432538 0.3719627706956746
17 0.21261824999999995 0.03937274020223491 0.385863759797765
18 0.2100746 0.03808299451810446 0.3820662054818955
19 0.20641729999999997 0.03787047368069488 0.3749641263193051
20 0.2072855 0.03939037420877875 0.37518062579122125
21 0.221162 0.04975610209972353 0.39256789790027646
22 0.22298775 0.051877771153097274 0.39409772884690275
23 0.22079605 0.05265384761182054 0.3889382523881795
24 0.22069244999999998 0.04167487784366808 0.3997100221563319
25 0.21379434999999997 0.04770391285165748 0.37988478714834245
26 0.22152634999999998 0.048081937824146076 0.3949707621758539
27 0.22117925000000005 0.04312125499756414 0.39923724500243596
28 0.22255100000000003 0.057736836139911846 0.38736516386008824
29 0.21345575 0.047095874747920374 0.3798156252520796
30 0.23627825000000002 0.0621988047777467 0.41035769522225335
31 0.21622059999999999 0.04242659393753534 0.39001460606246463
32 0.21897205 0.04494552826481302 0.392998571735187
33 0.22814215000000004 0.05153198910763379 0.4047523108923663
34 0.22453245000000002 0.052698802711270504 0.3963660972887295
35 0.21948915000000002 0.033363982987778124 0.40561431701222195
36 0.22940574999999996 0.06143073174523833 0.3973807682547616
37 0.22379224999999997 0.042455720039300926 0.405128779960699
38 0.2327851 0.06208156975035928 0.4034886302496407
39 0.24285589999999999 0.06934125112737596 0.41637054887262404
40 0.25144764999999997 0.0817204766109769 0.421174823389023
41 0.2393111499999999 0.06134356491629006 0.4172787350837097
42 0.24559990000000004 0.08221607180182736 0.40898372819817275
43 0.24433984999999997 0.07632989238817417 0.41234980761182577
44 0.24559105000000003 0.08214899802454453 0.4090331019754555
45 0.25728915 0.08260498271307187 0.43197331728692817
46 0.26730635 0.07734591534997218 0.4572667846500279
47 0.27951505 0.1089022767541275 0.45012782324587247
48 0.28118255 0.11369348731903711 0.44867161268096284
49 0.28297785000000003 0.11209768781308171 0.45385801218691835
50 0.29691395000000004 0.1349656497979062 0.45886225020209387


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_4-4-4_test_cancellation_n_epochs_50_train_size_1_0_batch_size_183_lr_0_035124501715271476.dat <==
1 0.8681463000000003 0.49551321536256493 1.2407793846374355
2 1.2206929499999999 0.8045303725427668 1.636855527457233
3 1.3893873500000002 0.9859245292782794 1.792850170721721
4 1.5479730500000004 1.0719452859356053 2.0240008140643955
5 1.6553068999999998 1.051448594120723 2.2591652058792766
6 1.7289385499999999 1.103907431415615 2.3539696685843845
7 1.8219949 1.2365260218288454 2.4074637781711545
8 1.9974573999999996 1.3298847021774778 2.6650300978225214
9 2.0320872999999997 1.4614713442675036 2.6027032557324956
10 1.90756375 1.3982375935186275 2.4168899064813725
11 2.0072203499999994 1.506708602617855 2.507732097382144
12 2.1246282499999998 1.534324599178503 2.7149319008214965
13 2.1627481 1.5192940482414536 2.806202151758546
14 2.1066358999999997 1.4963001862619045 2.716971613738095
15 2.1890671 1.4610850488575353 2.9170491511424643
16 2.165399 1.5349182327437734 2.7958797672562263
17 2.1977280500000003 1.5184035402118967 2.877052559788104
18 2.2234306999999993 1.5899352265943798 2.856926173405619
19 2.3273336499999995 1.6183722085546783 3.0362950914453206
20 2.2188910999999996 1.5237406453861153 2.914041554613884
21 2.3108848 1.6940869840706148 2.9276826159293856
22 2.2418161999999997 1.5418887805594124 2.941743619440587
23 2.3399256 1.6360939603094131 3.0437572396905868
24 2.3127802500000003 1.6569842096703202 2.9685762903296804
25 2.3279668499999997 1.585107508624711 3.0708261913752883
26 2.3677298 1.6617408234160451 3.0737187765839553
27 2.3233640500000003 1.6243080444811668 3.022420055518834
28 2.275094 1.6536864695303413 2.896501530469659
29 2.3404334500000004 1.6152231702251978 3.065643729774803
30 2.4049473999999997 1.684511867460731 3.1253829325392686
31 2.4210740999999993 1.6708476034893855 3.171300596510613
32 2.53494755 1.7531955342046792 3.3166995657953207
33 2.32724535 1.599165609623764 3.055325090376236
34 2.4101867500000003 1.6530354340059068 3.1673380659940937
35 2.33526445 1.6296839171532187 3.040844982846781
36 2.4253199499999996 1.7037981919333784 3.1468417080666207
37 2.41936195 1.6783082585729567 3.160415641427043
38 2.4213115499999995 1.689639278890695 3.152983821109304
39 2.3945816 1.6416504797432796 3.1475127202567204
40 2.4907358500000005 1.8351556126869562 3.146316087313045
41 2.40209265 1.7113182460717513 3.092867053928249
42 2.4269878 1.6608878863971723 3.1930877136028277
43 2.4628824500000004 1.7185886169404032 3.2071762830595976
44 2.4062457000000004 1.6426500525071601 3.1698413474928406
45 2.255965 1.5195914939907198 2.992338506009281
46 2.36281645 1.5425352135569446 3.1830976864430554
47 2.3770145500000006 1.5534664157183742 3.200562684281627
48 2.4140974 1.488673568320785 3.3395212316792153
49 2.2387512 1.5061354800364843 2.9713669199635153
50 2.3475661499999996 1.6333030268613151 3.061829273138684


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_4_test_cancellation_n_epochs_50_train_size_1_0_batch_size_163_lr_0_04950270245136306.dat <==
1 0.4571135 0.09204876942040807 0.8221782305795919
2 0.67348285 0.3214967297305673 1.0254689702694326
3 0.7730009000000002 0.4607460192978885 1.085255780702112
4 0.7754787 0.40022030681123993 1.15073709318876
5 0.84524675 0.5074348010753247 1.1830586989246754
6 0.8367548499999999 0.4591523336075274 1.2143573663924725
7 0.8421826999999998 0.49302816911101077 1.191337230888989
8 0.8317757 0.5181773231778136 1.1453740768221863
9 0.8149836000000003 0.46193517128583644 1.1680320287141641
10 0.85614665 0.5096224521995758 1.2026708478004242
11 0.8594942 0.526455738111797 1.1925326618882028
12 0.8418634 0.47847602308393267 1.2052507769160674
13 0.8133184999999999 0.4543638732944092 1.1722731267055906
14 0.8364201 0.5202595998281885 1.1525806001718115
15 0.85449255 0.5181347084435001 1.1908503915564999
16 0.8824431500000001 0.5482871854799463 1.2165991145200539
17 0.87452635 0.5123646435246638 1.2366880564753362
18 0.8506397 0.5046620895849473 1.1966173104150526
19 0.8951056500000002 0.5843600113520419 1.2058512886479584
20 0.8196388000000001 0.46315008187800966 1.1761275181219906
21 0.8975319499999997 0.5639468573280586 1.2311170426719409
22 0.8719051999999999 0.5255993479968032 1.2182110520031966
23 0.8817714999999998 0.537907557521074 1.2256354424789255
24 0.8733760500000001 0.54153544524834 1.20521665475166
25 0.8640740000000001 0.5534794940339416 1.1746685059660587
26 0.8415228000000001 0.4966418242101488 1.1864037757898513
27 0.8552145 0.5123655781187288 1.1980634218812711
28 0.8937190999999999 0.589133286929381 1.1983049130706187
29 0.9265874999999998 0.6117673030163089 1.2414076969836907
30 0.9285639 0.6127026532197246 1.2444251467802754
31 0.8738973 0.55059211598618 1.19720248401382
32 0.9021886499999999 0.5728365513432166 1.231540748656783
33 0.9142923 0.6199943480344622 1.2085902519655378
34 0.90177935 0.6381281937481689 1.165430506251831
35 0.9122294999999999 0.6078467894153644 1.2166122105846355
36 0.9405056 0.6412548290201412 1.239756370979859
37 0.8934743999999999 0.5903816651247806 1.1965671348752192
38 0.92679845 0.6438901927153328 1.2097067072846674
39 0.9099347 0.6426484700376056 1.1772209299623944
40 0.9046008499999999 0.5989205060366899 1.21028119396331
41 0.9120268999999999 0.6124254046379273 1.2116283953620726
42 0.8959611000000003 0.6181866327694969 1.1737355672305037
43 0.9181870500000002 0.6227516675781456 1.2136224324218547
44 0.9235336999999999 0.6263073731254951 1.2207600268745047
45 0.9073177499999998 0.5995835650099544 1.2150519349900453
46 0.9297138 0.6290865998388038 1.2303410001611963
47 0.9181815499999999 0.6257924099302163 1.2105706900697835
48 0.9479746000000002 0.6487515852936778 1.2471976147063226
49 0.9598410000000002 0.6701489250771608 1.2495330749228395
50 0.9253855999999999 0.6617853542487109 1.188985845751289


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_6-6-6_test_cancellation_n_epochs_50_train_size_1_0_batch_size_82_lr_0_00940686986502834.dat <==
1 1.1950884499999999 0.8830790921256766 1.5070978078743231
2 2.0240772999999996 1.4152611157389288 2.6328934842610705
3 2.7566929 1.859561452588981 3.6538243474110192
4 2.9866178 2.0612594925242633 3.9119761074757364
5 3.5670762499999995 2.42884065975144 4.705311840248559
6 3.69393905 2.62024691325891 4.76763118674109
7 3.8983479500000002 2.744703889564483 5.051992010435518
8 4.28068415 2.99994396228868 5.56142433771132
9 4.3201654 3.1330660727510793 5.50726472724892
10 4.487220949999999 3.520561981570208 5.453879918429791
11 4.553442550000001 3.2734323087788035 5.833452791221198
12 4.664948000000001 3.610322666564425 5.7195733334355765
13 4.68801005 3.5259051727054644 5.850114927294536
14 4.910741100000001 3.8245958242293563 5.996886375770646
15 5.0014652 4.184851594671348 5.8180788053286525
16 5.0875857 4.039205623764425 6.135965776235575
17 5.124638149999999 4.175531048355181 6.073745251644818
18 5.2312253 4.293889585123836 6.168561014876165
19 5.19021705 4.258287160668487 6.122146939331514
20 5.19959705 4.350469860697804 6.048724239302197
21 5.0957071 4.132526527338056 6.058887672661944
22 5.3662426 4.39347350606684 6.339011693933159
23 5.112442849999999 4.3215716601242855 5.9033140398757125
24 5.26388465 4.296256280837062 6.2315130191629375
25 5.2155328 4.465420663165807 5.9656449368341935
26 5.217625000000001 4.371341441288088 6.063908558711914
27 5.3726622000000015 4.528101761880526 6.217222638119477
28 5.1840148 4.27531130151446 6.09271829848554
29 5.330804399999999 4.35444221724826 6.307166582751738
30 5.34050475 4.501652888295928 6.179356611704072
31 5.4662602499999995 4.5019403890556715 6.4305801109443275
32 5.416641500000002 4.597852075203644 6.2354309247963595
33 5.3495429 4.546108833774843 6.152976966225157
34 5.4268189499999995 4.511498199180404 6.342139700819595
35 5.4409032999999996 4.7921212505760735 6.089685349423926
36 5.501264249999999 4.613626094375599 6.3889024056244
37 5.6427411 4.815768792658158 6.4697134073418425
38 5.67714265 4.906288728200074 6.447996571799927
39 5.439027699999999 4.74501974388443 6.133035656115568
40 5.46948075 4.672950584877933 6.266010915122067
41 5.51330405 4.565542985080499 6.461065114919502
42 5.43137035 4.660956799694888 6.201783900305112
43 5.52543785 4.798620091711496 6.252255608288505
44 5.3293520999999995 4.519260036320327 6.139444163679672
45 5.3772742000000004 4.378847348917879 6.375701051082122
46 5.4101033 4.88899812583157 5.9312084741684306
47 5.7382541 4.91259038201453 6.56391781798547
48 5.56873545 4.886299540260303 6.251171359739697
49 5.642957849999999 4.869664262850702 6.416251437149296
50 5.4856532499999995 4.740474827790333 6.230831672209666


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_6_test_cancellation_n_epochs_50_train_size_1_0_batch_size_180_lr_0_008131684350305219.dat <==
1 0.39848895 0.19448240807438552 0.6024954919256145
2 0.7440987499999998 0.5516723129234186 0.9365251870765811
3 0.97993635 0.7636409838898416 1.1962317161101585
4 1.1267452 0.9531841500548582 1.3003062499451419
5 1.30644055 1.060333560855751 1.5525475391442491
6 1.3432461500000001 1.0685258519011382 1.617966448098862
7 1.4203297 1.1242290503542924 1.7164303496457074
8 1.4542541 1.1685238437724 1.7399843562276
9 1.4662492 1.1814695594930635 1.7510288405069365
10 1.49436045 1.2356717080094612 1.7530491919905389
11 1.5312724000000002 1.3411919645803074 1.721352835419693
12 1.5640763999999998 1.2780495084465309 1.8501032915534688
13 1.5424277 1.1920677417490464 1.8927876582509535
14 1.6261143 1.3309814264560487 1.9212471735439514
15 1.6333382999999997 1.3168823331207038 1.9497942668792956
16 1.6866882 1.3702245452466304 2.0031518547533698
17 1.69538695 1.3763006574902032 2.014473242509797
18 1.6243429999999996 1.3132105266795504 1.935475473320449
19 1.6497476999999996 1.2826464628865706 2.0168489371134286
20 1.7065784499999999 1.3677852926893075 2.0453716073106922
21 1.6850771000000002 1.3347615697179558 2.0353926302820446
22 1.69763845 1.3315891232177375 2.0636877767822623
23 1.7370758999999996 1.4176944110270318 2.0564573889729676
24 1.7191867999999997 1.4011901909483306 2.0371834090516687
25 1.7701548499999997 1.4154860267338045 2.124823673266195
26 1.7393337 1.38269583599884 2.09597156400116
27 1.7047181500000002 1.370735067862555 2.0387012321374454
28 1.6719776 1.3211312325431885 2.0228239674568114
29 1.7233502 1.3657844823453849 2.080915917654615
30 1.7333284499999997 1.3437906953931484 2.1228662046068507
31 1.7588222500000001 1.4399878529066383 2.0776566470933617
32 1.75467455 1.426790324408485 2.082558775591515
33 1.7807924500000003 1.40628775597101 2.1552971440289905
34 1.69923875 1.3439426108028685 2.0545348891971313
35 1.7541571499999997 1.4193376688421264 2.0889766311578732
36 1.7632695999999999 1.3971405101399617 2.129398689860038
37 1.7300089999999997 1.4361222794461441 2.0238957205538552
38 1.7504528500000003 1.4437619825583246 2.057143717441676
39 1.7358880000000003 1.3980488195641012 2.0737271804358994
40 1.7867007500000003 1.4710611850320015 2.102340314967999
41 1.7999284 1.448638171992815 2.151218628007185
42 1.7467498000000004 1.3775201297691804 2.1159794702308203
43 1.7882453499999997 1.4213840989421542 2.1551066010578452
44 1.7456070000000001 1.3700324591619664 2.121181540838034
45 1.7439756000000002 1.423916705608921 2.0640344943910796
46 1.8052844499999998 1.4517940156624531 2.1587748843375465
47 1.78244845 1.4303061997363495 2.1345907002636504
48 1.8003585999999998 1.462956444641235 2.1377607553587645
49 1.7672721000000002 1.4329194956566365 2.1016247043433642
50 1.7557676499999997 1.4131969688068662 2.098338331193133


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_8-8-8_test_cancellation_n_epochs_50_train_size_1_0_batch_size_162_lr_0_00697555353874144.dat <==
1 1.18089705 0.9016551507027285 1.4601389492972716
2 2.02195445 1.5674841498602137 2.4764247501397865
3 2.9820651 2.363302396234986 3.6008278037650134
4 3.88472665 3.2227270621797905 4.54672623782021
5 4.64661515 3.9406392004251383 5.352591099574862
6 4.99784135 4.473575430553935 5.522107269446065
7 5.255279450000001 4.732587945720805 5.777970954279196
8 5.479845150000001 4.8433482210769085 6.116342078923093
9 5.480669700000002 4.946215536324285 6.0151238636757185
10 5.78673625 5.269174428001035 6.304298071998964
11 5.88965595 5.41549353290703 6.3638183670929696
12 5.881277550000002 5.285881760516781 6.476673339483223
13 5.7618906999999995 5.371948448404189 6.15183295159581
14 6.0918982999999995 5.568768461953544 6.615028138046455
15 5.9006201 5.339931011278283 6.461309188721717
16 5.79422515 5.1362219055554705 6.452228394444529
17 6.04971865 5.598077312306219 6.501359987693781
18 6.078559000000001 5.650282744478521 6.506835255521481
19 6.1338745 5.563517549561812 6.704231450438188
20 6.17760295 5.62380728052357 6.73139861947643
21 6.062423099999999 5.553953261262941 6.570892938737058
22 6.274609699999999 5.808389439032278 6.74082996096772
23 6.185867199999999 5.584593362174287 6.787141037825711
24 6.2187813 5.802985424807123 6.634577175192876
25 5.985074149999998 5.40413868369326 6.5660096163067365
26 6.200792400000001 5.65361907775481 6.747965722245192
27 6.2838751 5.8508388867111005 6.7169113132889
28 6.253172449999999 5.768481209619438 6.737863690380561
29 6.26729385 5.878893765330303 6.655693934669697
30 6.175873299999999 5.625408787206568 6.726337812793431
31 6.138533100000001 5.536768383228911 6.740297816771091
32 6.350718050000001 6.0075558080148905 6.693880291985112
33 6.08834735 5.513644550802513 6.663050149197487
34 6.227751500000001 5.75019721820279 6.705305781797212
35 6.370267650000001 5.908691073665448 6.831844226334553
36 6.22237245 5.686014203115562 6.758730696884438
37 6.4616333 6.044007429397842 6.8792591706021575
38 6.346203300000001 5.795436715792217 6.896969884207785
39 6.292993900000001 5.813501207513045 6.772486592486956
40 6.03189145 5.553400182064787 6.5103827179352125
41 6.064762849999999 5.379894104971051 6.749631595028948
42 6.460607050000002 5.98904145158145 6.932172648418554
43 6.516386800000001 6.109268115942317 6.923505484057685
44 6.603137950000002 6.27249940196129 6.933776498038713
45 6.610711199999999 6.123599327857408 7.09782307214259
46 6.269744800000001 5.6775840192630795 6.861905580736922
47 6.414653799999999 5.931083124423657 6.898224475576341
48 6.441381350000002 5.974162060699541 6.908600639300463
49 6.4835096000000005 6.0879523258601616 6.8790668741398395
50 6.4397594 5.9468219784973915 6.932696821502608


==> fig/results_adam/pgf_dat_train/rnn_simple_nl_struct_8_test_cancellation_n_epochs_50_train_size_1_0_batch_size_86_lr_0_018318725802841294.dat <==
1 1.1281845999999995 0.940014550251534 1.316354649748465
2 1.7034348000000001 1.3850220494095755 2.021847550590425
3 1.8279698 1.4505338208242462 2.2054057791757535
4 1.9049401499999998 1.5536516431308915 2.256228656869108
5 2.04549305 1.7470480088784437 2.3439380911215566
6 2.1639930499999998 1.823914229923907 2.5040718700760927
7 2.0997026999999995 1.6566236985631113 2.542781701436888
8 2.1781992499999996 1.8460024584250545 2.510396041574945
9 2.2754160499999996 1.9012216057714042 2.649610494228595
10 2.14651045 1.8030729339192033 2.4899479660807966
11 2.38793565 2.006855859092469 2.7690154409075314
12 2.2196950500000003 1.8008617325654301 2.6385283674345708
13 2.3177919499999993 1.9940407757602021 2.641543124239796
14 2.3139664000000004 1.8795292592656474 2.7484035407343534
15 2.28627955 1.8509869483500898 2.7215721516499105
16 2.3746194 2.0219849964318852 2.7272538035681144
17 2.43604795 1.9623584571209118 2.909737442879088
18 2.31706695 1.8687898553100666 2.7653440446899333
19 2.25607465 1.8135560576092082 2.6985932423907917
20 2.4311287 2.1562136374071876 2.706043762592812
21 2.3281993500000002 1.9737077490087673 2.6826909509912333
22 2.47101495 1.9825062672700533 2.9595236327299466
23 2.5342472000000003 2.145967252008786 2.9225271479912145
24 2.30425535 1.8793540759810492 2.729156624018951
25 2.2935565999999996 1.8972405907749872 2.689872609225012
26 2.5016993999999997 2.1558725300751194 2.84752626992488
27 2.5851942999999995 2.283640582447206 2.886748017552793
28 2.3246781000000003 1.9397986610025526 2.709557538997448
29 2.5697709 2.002184405264801 3.137357394735199
30 2.3581559 1.91598475585614 2.8003270441438595
31 2.3234748499999993 1.8276418243208625 2.819307875679136
32 2.3909358999999997 1.947471354055355 2.8344004459446444
33 2.4564028500000004 2.0979222433365052 2.8148834566634955
34 2.4816047 2.110865159314076 2.852344240685924
35 2.50397305 2.1407844443764925 2.8671616556235073
36 2.5559344499999996 2.105106280988848 3.0067626190111514
37 2.5119252999999997 1.9858371019779284 3.038013498022071
38 2.6335277500000003 2.2141116237900182 3.0529438762099823
39 2.4791629000000004 2.1302417977452213 2.8280840022547795
40 2.5410937000000002 2.2091622967914306 2.87302510320857
41 2.4760457000000007 2.076600723641166 2.8754906763588353
42 2.6440466 2.294633922125198 2.9934592778748015
43 2.40503585 2.051825055637586 2.758246644362414
44 2.4822287500000004 2.014118050257314 2.9503394497426867
45 2.53215025 2.116192689593668 2.948107810406332
46 2.5200355 2.116683418450084 2.923387581549916
47 2.3717517499999996 1.842247915280186 2.901255584719813
48 2.5228911500000004 2.1873096286710876 2.8584726713289133
49 2.5936147000000003 2.226362699618505 2.9608667003814957
50 2.5075347499999996 1.9279273026066042 3.087142197393395


==> fig/results_poly/pgf_dat_complexity/flop_polynomial_nl_complexity_mult_algo_reduced_cmult.dat <==
776 43.7129393850591
1556 44.4462162724984
2596 44.7961597930884
3896 44.4946986442675


==> fig/results_poly/pgf_dat_complexity/mem_polynomial_nl_complexity_mult_algo_reduced_cmult.dat <==
156 43.7129393850591
312 44.4462162724984
520 44.7961597930884
780 44.4946986442675

